Synergistic information in a dynamical model implemented on the human structural connectome reveals spatially distinct associations with age

We implement the dynamical Ising model on the large scale architecture of white matter connections of healthy subjects in the age range 4-85 years, and analyze the dynamics in terms of the synergy, a quantity measuring the extent to which the joint state of pairs of variables is projected onto the dynamics of a target one. We find that the amount of synergy in explaining the dynamics of the hubs of the structural connectivity (in terms of degree strength) peaks before the critical temperature, and can thus be considered as a precursor of a critical transition. Conversely the greatest amount of synergy goes into explaining the dynamics of more central nodes. We also find that the aging of the structural connectivity is associated to significant changes in the simulated dynamics: there are brain regions whose synergy decreases with age, in particular the frontal pole, the Subcallosal area and the Supplementary Motor area; these areas could then be more likely to show a decline in terms of the capability to perform higher order computation (if structural connectivity was the sole variable). On the other hand, several regions in the temporal cortex show a positive correlation with age in the first 30 years of life, i.e. during brain maturation.

==> SynergyCorr.csv <==
Var1,Var2,Var3,Var4
syn_in,strenght,closeness,betweenness


==> data/MeanData.dat <==
beta,chi,te_mean,synergy_mean,redundancy_mean,u_mean
0.025,0.0101877375415878,3.07978598305868e-05,1.04569236050559e-05,5.52825453584195e-06,1.48126816896889e-05
0.026,0.0106435865987933,3.21550348953733e-05,1.0799957047312e-05,5.88184339506974e-06,1.54735079592895e-05
0.027,0.0111079077075348,3.36842787738223e-05,1.11965974757567e-05,6.29301191671954e-06,1.61955396286574e-05
0.028,0.0115742028474548,3.52514274705768e-05,1.1604960884719e-05,6.71675429952012e-06,1.69312041388714e-05
0.029,0.0120466120565179,3.69391071357279e-05,1.205073158994e-05,7.18064633837933e-06,1.77099918504181e-05
0.03,0.0125249433591169,3.87405012557955e-05,1.25316712367135e-05,7.68225996069087e-06,1.85296780845032e-05
0.031,0.0130090047796446,4.06487933172996e-05,1.30455414703335e-05,8.21916709384844e-06,1.93880381623322e-05
0.032,0.0134986043424938,4.265716680676e-05,1.35901039360937e-05,8.78893966524573e-06,2.02828474051108e-05
0.033,0.0139935500720576,4.47588052106966e-05,1.4163120279288e-05,9.38914960227646e-06,2.12118811340448e-05
0.034,0.0144936499927287,4.69468920156292e-05,1.47623521452102e-05,1.00173688323343e-05,2.21729146703397e-05
0.035,0.0149987121288999,4.92146107080777e-05,1.53855611791541e-05,1.0671169282813e-05,2.31637233352013e-05
0.036,0.0155085445049642,5.15551447745621e-05,1.60305090264135e-05,1.13481228811062e-05,2.41820824498352e-05
0.037,0.0160229551453143,5.39616777016022e-05,1.66949573322823e-05,1.20458015546076e-05,2.5225767335447e-05
0.038,0.0165417520743432,5.64273929757178e-05,1.73766677420543e-05,1.2761777230711e-05,2.62925533132425e-05
0.039,0.0170649771429565,5.89607225874413e-05,1.80783366189351e-05,1.3498893536724e-05,2.73855087013363e-05
0.04,0.0175929798608697,6.15848815049787e-05,1.88074743867349e-05,1.42651710375051e-05,2.85127022594544e-05
0.041,0.0181262204862444,6.43223864070279e-05,1.95714104833037e-05,1.50684881543677e-05,2.96817639143751e-05
0.042,0.0186652700256879,6.71950556827786e-05,2.03772933605313e-05,1.59165811650802e-05,3.08998847599296e-05
0.043,0.0192108102342534,7.02240094319124e-05,2.12320904843469e-05,1.68170442038656e-05,3.21738170570018e-05
0.044,0.0197633997889271,7.34144209605905e-05,2.21376536168077e-05,1.77720575614882e-05,3.35045812366191e-05
0.045,0.0203234004563312,7.6755982307792e-05,2.30908394734061e-05,1.87784824476163e-05,3.48877584552508e-05
0.046,0.0208911740030879,8.02383855124964e-05,2.4088504769634e-05,1.98331800719184e-05,3.63189298693659e-05
0.047,0.0214670821958192,8.38513226136828e-05,2.51275062209837e-05,2.09330116440628e-05,3.77936766354337e-05
0.048,0.0220514868011474,8.75844856503305e-05,2.62047005429473e-05,2.20748383737178e-05,3.93075799099234e-05
0.049,0.0226448786817281,9.14390997846762e-05,2.73211596958755e-05,2.32601414433371e-05,4.08592933631573e-05
0.05,0.023247772836594,9.54283117537763e-05,2.84821178150337e-05,2.44949203183591e-05,4.24511030332631e-05
0.051,0.0238605268252926,9.95658509720304e-05,2.96927294307717e-05,2.57850219295221e-05,4.40861347392964e-05
0.052,0.0244833407678859,0.000103866029531182,3.09580694685239e-05,2.71361406728641e-05,4.5768354081241e-05
0.053,0.0251162573449511,0.000108343742200317,3.2283133248809e-05,2.85538184097226e-05,4.75025664400088e-05
0.054,0.0257590327015464,0.000113002933302608,3.36686212423716e-05,3.003882449395e-05,4.92913444635867e-05
0.055,0.0264112414068681,0.000117836208263752,3.51109921401258e-05,3.15872574617133e-05,5.11344682130842e-05
0.056,0.0270724580301124,0.000122836172509444,3.66067046329861e-05,3.31952158491793e-05,5.30317177496112e-05
0.057,0.0277422571404756,0.000127995431465382,3.81522174118665e-05,3.48587981925151e-05,5.49828731342771e-05
0.058,0.0284202133071539,0.00013330659055726,3.97439891676814e-05,3.65741030278876e-05,5.69877144281918e-05
0.059,0.0291059436270156,0.00013877008299966,4.13814849450107e-05,3.83405997683274e-05,5.90476282541979e-05
0.06,0.0297992647341609,0.000144395450637572,4.30677082957042e-05,4.01617466837811e-05,6.11657613628172e-05
0.061,0.0305002287770299,0.000150194156578281,4.48064610020182e-05,4.20419290142747e-05,6.3345490853491e-05
0.062,0.0312091234184022,0.000156179585191363,4.66023430766151e-05,4.39864589699135e-05,6.559042417458e-05
0.063,0.0319264718353973,0.000162367042108687,4.84607527625637e-05,4.60015757308819e-05,6.7904399123364e-05
0.064,0.0326529901918024,0.000168765926435529,5.03848801796736e-05,4.80910745705802e-05,7.02898772843095e-05
0.065,0.0333894306285122,0.000175378449909049,5.23751751708905e-05,5.02556888755714e-05,7.27477904631231e-05
0.066,0.0341365452864219,0.000182206824266403,5.44320875791604e-05,5.24961520324188e-05,7.52790704655113e-05
0.067,0.0348950863064264,0.00018925326124475,5.65560672474292e-05,5.48131974276854e-05,7.78846490971806e-05
0.068,0.0356658058294207,0.000196519972581247,5.87475640186426e-05,5.72075584479346e-05,8.05654581638377e-05
0.069,0.0364492647484286,0.000204018595732003,6.10104453656745e-05,5.96838343021599e-05,8.33246631304031e-05
0.07,0.0372457872422858,0.000211769154480602,6.33515390019834e-05,6.2250005611308e-05,8.61675694705076e-05
0.071,0.0380556292903511,0.000219790113523413,6.57769865570129e-05,6.49133263806087e-05,8.90993421820271e-05
0.072,0.0388789786725068,0.000228098378469593,6.8292243576192e-05,6.76803239995748e-05,9.21250057870822e-05
0.073,0.0397159549691588,0.000236709295841082,7.09020795209346e-05,7.05567992420028e-05,9.52494443320383e-05
0.074,0.0405668008091074,0.000245627227353657,7.36071601387121e-05,7.35439604435416e-05,9.84751677282918e-05
0.075,0.041431927335865,0.000254846589308406,7.64045048523961e-05,7.66389079121706e-05,0.000101802405402773
0.076,0.042311745692944,0.000264361798006417,7.92911330848583e-05,7.98387419558692e-05,0.000105231386782413
0.077,0.0432066670238568,0.000274167269748777,8.22640642589706e-05,8.31405628826168e-05,0.000108762341294143
0.078,0.0441171024721157,0.000284257420836575,8.53203177976047e-05,8.6541471000393e-05,0.000112395498364892
0.079,0.0450435112152469,0.000294637551374348,8.84606012958166e-05,9.00429520854069e-05,0.00011613394098539
0.08,0.0459863891836881,0.000305325271207147,9.16898647206663e-05,9.36514737725975e-05,0.000119983885648632
0.081,0.0469462153862235,0.000316340329085605,9.50138893389427e-05,9.73743982826541e-05,0.000123951968755319
0.082,0.0479234519099845,0.000327704612665943,9.84392877171644e-05,0.000101219982422016,0.000128045246613856
0.083,0.0489185439204489,0.000339442148509968,0.000101973503721579,0.000105197377582871,0.000132271195440354
0.084,0.0499318716274279,0.000351568218281622,0.000105621124345978,0.00010931224427493,0.00013663485779483
0.085,0.0509637615661677,0.000364087932809923,0.000109383325511879,0.000113566155734921,0.000141138562642739
0.086,0.0520145402719145,0.000377006402923891,0.000113261283140801,0.000117960685199575,0.000145784638949534
0.087,0.0530845342799147,0.000390328739452544,0.00011725617315426,0.00012249740590562,0.000150575415680672
0.088,0.0541740701254144,0.000404060053224902,0.000121369171473775,0.000127177891089787,0.000155513221801606
0.089,0.0552830731726328,0.000418218361786853,0.000125605418722116,0.000132008666220665,0.000160604420824146
0.09,0.0564113267428458,0.000432834229809341,0.00012997381347714,0.000137001065981503,0.000165859396477807
0.091,0.0575590028494564,0.000447937682575582,0.000134482944197455,0.000142166210529741,0.000171288510999125
0.092,0.0587266621979939,0.000463558205981068,0.000139141089222421,0.000147515005497013,0.000176902105131656
0.093,0.0599152541861144,0.000479724746533566,0.000143956216772151,0.000153058141989145,0.00018271049812598
0.094,0.0611265180746279,0.000496452804636247,0.000148932020246253,0.000158801144354296,0.000188719953193341
0.095,0.0623627238594138,0.000513744794179503,0.000154068124970003,0.00016474451320016,0.000194932691834302
0.096,0.0636261415363515,0.000531603129053726,0.000159364156268676,0.000170888749134431,0.000201350935549425
0.097,0.0649190411013204,0.000550030223149308,0.000164819739467546,0.000177234352764804,0.000207976905839273
0.098,0.0662436925502001,0.000569028490356641,0.000170434499891888,0.000183781824698971,0.000214812824204409
0.099,0.067602977314393,0.000588624522111614,0.00017621519578335,0.000190540626779189,0.000221869098225415
0.1,0.0689998315035598,0.000608867442020524,0.000182175211785462,0.000197528640872022,0.000229163711952591
0.101,0.0704363560914635,0.000629803905627031,0.000188327172770014,0.000204762937028662,0.000236713735020778
0.102,0.0719138169159694,0.000651478100412158,0.000194682943837054,0.000212259773484927,0.00024453532264936
0.103,0.0734326446790455,0.000673931745794293,0.000201253630314893,0.000220034596661262,0.000252643715642265
0.104,0.074991823511239,0.000697179915583691,0.000208042444843728,0.000228093079928177,0.000261045054307943
0.105,0.0765894477289412,0.000721212683357564,0.000215045213890135,0.000236431664816499,0.000269736988069672
0.106,0.0782236116485438,0.000746020122693126,0.000222257763920691,0.000245046792857054,0.00027871716635073
0.107,0.0798924095864383,0.000771592307167588,0.000229675921401971,0.000253934905580669,0.000287983238574394
0.108,0.0815939358590161,0.000797919310358161,0.000237295512800552,0.00026309244451817,0.000297532854163942
0.109,0.0833266832854635,0.000825010175640725,0.000245118591314893,0.000272524039124902,0.000307368541448335
0.11,0.0850902734806339,0.000852899826893273,0.000253154912705411,0.000282244497713224,0.000317501086258348
0.111,0.0868854234986893,0.00088163355404898,0.000261416446477636,0.000292271614994243,0.000327946342318944
0.112,0.0887139458331006,0.000911267013096197,0.000269917375882213,0.000302626172077812,0.000338725231249277
0.113,0.0905787484166474,0.000941866226078455,0.000278674097914898,0.000313331936472531,0.00034986374256269
0.114,0.0924834361186233,0.000973488611295798,0.000287698996584682,0.000324407474161228,0.000361388054761035
0.115,0.0944315804519633,0.00100617607260133,0.000296998967083708,0.000335864158668461,0.000373321156738541
0.116,0.0964267529296026,0.00103997051384816,0.000306580904604119,0.00034771336351879,0.000385686037389438
0.117,0.0984725250644763,0.00107491383888939,0.000316451704338059,0.000359966462236771,0.000398505685607955
0.118,0.10057246836952,0.00111104795157813,0.000326618261477673,0.000372634828346965,0.000411803090288322
0.119,0.102730356837711,0.00114845222457881,0.000337096467662608,0.00038574286807353,0.000425617622424185
0.12,0.104949745103826,0.00118723682710214,0.000347909957267469,0.000399326672483103,0.000440000896229946
0.121,0.107233555045272,0.00122750191996121,0.000359080484098045,0.000413420310856631,0.000454998317602016
0.122,0.109584075782088,0.0012693376555715,0.000370627921391303,0.000428055830689374,0.000470649084118812
0.123,0.112002963676946,0.00131282417795088,0.000382570261815397,0.000443263257690907,0.000486986185040762
0.124,0.114491039855104,0.00135799415390825,0.000394914621022156,0.000459057563085515,0.000504020019210883
0.125,0.117048712042655,0.00140483944530867,0.000407658491359633,0.000475440011469318,0.000521742533933443
0.126,0.119676387965692,0.00145335191401716,0.000420799365175883,0.000492411867438439,0.000540145676512714
0.127,0.122374475350308,0.00150352342189878,0.00043433473481896,0.000509974395588999,0.000559221394252964
0.128,0.125143381922597,0.00155534583081855,0.000448262092636916,0.000528128860517119,0.000578961634458463
0.129,0.127985501724973,0.00160887679036741,0.000462595667968955,0.000546900545468656,0.000599385027889193
0.13,0.130905202583269,0.00166424376615453,0.000477365982903211,0.000566339034219908,0.000620540872269564
0.131,0.133906833523959,0.00172158026622769,0.00049260289316449,0.000586494333368239,0.000642484440587059
0.132,0.136994724774163,0.00178102584107325,0.000508335588114269,0.000607416872332077,0.000665276981092237
0.133,0.140173187761642,0.00184272608361615,0.000524592590750698,0.000629157503350914,0.000688985717298727
0.134,0.14344452879848,0.00190676684149407,0.000541385020717449,0.000651743482835572,0.000713657164527523
0.135,0.146809061613985,0.00197317018876499,0.000558707038545937,0.000675178189487494,0.000739313146398263
0.136,0.150267099937467,0.00204195819948688,0.000576552804767574,0.000699465002008124,0.000765975486530585
0.137,0.153818957498236,0.00211315294771774,0.000594916479913775,0.000724607299098903,0.000793666008544127
0.138,0.157464948025599,0.00218677650751554,0.000613792224515953,0.000750608459461275,0.000822406536058526
0.139,0.161208197048798,0.00226292185581275,0.000633189184915118,0.000777497010653241,0.000852253632816109
0.14,0.165054634863261,0.00234176172784292,0.000653134393564993,0.000805331148709124,0.000883299695730749
0.141,0.169010181213808,0.00242348214197945,0.000673659233373982,0.000834175849092901,0.000915638761289615
0.142,0.173080745294645,0.00250828239973557,0.000694799437705168,0.000864102866698195,0.000949366505553172
0.143,0.17727222574937,0.00259637508576442,0.000716595090376311,0.000895190735848283,0.000984580244155177
0.144,0.181587698871037,0.00268791516498447,0.000739075639850256,0.000927499621439532,0.00102134419218
0.145,0.186027425635903,0.00278299112715302,0.000762256998931812,0.000961066799321639,0.00105968837111375
0.146,0.19059166702022,0.00288169146202733,0.000786155080425788,0.000995929545344297,0.00109964280244255
0.147,0.195280684000244,0.00298410465936469,0.000810785797136992,0.0010321251353572,0.0011412375076525
0.148,0.20009473755223,0.00309031920892239,0.000836165061870234,0.00106969084521005,0.00118450250822973
0.149,0.205041775841462,0.00320059630775594,0.000862343770599716,0.00110872473264698,0.00122955207720269
0.15,0.210135729642685,0.00331534764240555,0.00088939989483857,0.00114937732824844,0.00127657799857741
0.151,0.215387972861279,0.00343495157269107,0.000917399544654234,0.00119178669900756,0.00132576194551272
0.152,0.220807322533267,0.00355975313171201,0.000946396968668451,0.00123607844833022,0.00137727548032021
0.153,0.226400038825309,0.00369006402584754,0.000976434554057268,0.001282365716035,0.0014312800544643
0.154,0.232162137845674,0.00382598992745823,0.00100750784338164,0.00133068839645875,0.00148784275701982
0.155,0.238081096223813,0.00396745269269964,0.00103957344221791,0.0013810214475148,0.00154694305523687
0.156,0.244144390589176,0.00411437417772734,0.00107258795614239,0.00143333982711643,0.00160856041636553
0.157,0.250339497571216,0.00426667623869687,0.00110650799073144,0.00148761849317695,0.00167267430765588
0.158,0.256653893799383,0.0044242807317638,0.00114129015156137,0.00154383240360966,0.001739264196358
0.159,0.263087977751397,0.00458739769185602,0.00117694292125551,0.00160205866402198,0.0018084585760099
0.16,0.269654306920325,0.00475652797159363,0.00121352864592525,0.0016624789725104,0.0018805320344801
0.161,0.276364294549855,0.00493217638197653,0.0012511126513436,0.00172527869436393,0.00195575476170104
0.162,0.283228209634294,0.00511485169238444,0.00128976324294516,0.00179064686206407,0.0020343925496691
0.163,0.290255176918568,0.00530506663057688,0.00132955170582619,0.00185877617528482,0.00211670679244458
0.164,0.297440255049952,0.00550304970392086,0.00137050042769752,0.00192976085319856,0.00220280545986377
0.165,0.304765199410994,0.00570874256047096,0.00141258091244357,0.0020035941896811,0.00229264602949637
0.166,0.312211765384243,0.00592208684828179,0.00145576466394872,0.00208026947860823,0.00238618597891207
0.167,0.319761708352244,0.00614302421540794,0.0015000231860974,0.00215978001385573,0.00248338278568058
0.168,0.327396783697546,0.00637149630990401,0.00154532798277398,0.00224211908929941,0.00258419392737159
0.169,0.335121170812844,0.00660797900263166,0.00159174031950273,0.002327476625151,0.00268885015797716
0.17,0.342957450547804,0.00685341006801329,0.00163939306575373,0.00241621207333254,0.00279782635102434
0.171,0.350922169922324,0.0071086188016018,0.00168839185445612,0.00250864424382747,0.00291155364470913
0.172,0.359025842126535,0.00737432602008059,0.0017388150819981,0.00260505130468073,0.00303041944189645
0.173,0.367272946520799,0.00765114406126357,0.00179071390822689,0.00270567078199871,0.00315476741012016
0.174,0.375639504625563,0.00793904256128807,0.0018440224948089,0.00281050293361329,0.00328462420516068
0.175,0.384077102674537,0.00823742077386121,0.00189857616292374,0.00291933784370755,0.00341972862793239
0.176,0.39253732690143,0.0085456779526901,0.00195421023375102,0.00303196559646458,0.00355981947934964
0.177,0.400971763539953,0.00886321335148187,0.00201076002847034,0.00314817627606747,0.00370463556032682
0.178,0.409331998823814,0.00918942622394362,0.0020680608682613,0.00326775996669929,0.00385391567177829
0.179,0.417598356554764,0.00952458271047918,0.0021260568605466,0.00339084121677444,0.00400786075278051
0.18,0.425781645022282,0.00986974478424927,0.00218480705183532,0.00351784930513726,0.0041670865871179
0.181,0.43389529289538,0.0102258678375047,0.00224437971790156,0.00364916890992997,0.0043321380183937
0.182,0.441955349222605,0.0105938006815866,0.00230485236378435,0.00378514010859275,0.00450348895002996
0.183,0.449980483432034,0.0109742855469262,0.00236631172378772,0.00392605837786367,0.00468154234526757
0.184,0.457963247763237,0.0113670911963482,0.00242874497523758,0.0040718401295474,0.00486616808900413
0.185,0.465868330347589,0.0117710839790105,0.0024920335856384,0.00422205244431662,0.00505675028124812
0.186,0.473660419316465,0.0121851302440713,0.00255605902249466,0.00437626240284401,0.005252673022008
0.187,0.481304202801238,0.0126080963406885,0.00262070275331084,0.00453403708580222,0.00545332041129224
0.188,0.488764368933283,0.0130388486180201,0.00268584624559141,0.00469494357386392,0.00565807654910931
0.189,0.495992705843191,0.0134792147219594,0.00275161126608412,0.00485975529008538,0.00586788270032103
0.19,0.502946405888383,0.01393201867659,0.00281811848227538,0.0050296264868097,0.00608430954984569
0.191,0.509614471051425,0.0143977996791039,0.00288519018985074,0.00520473065737443,0.00630788959722496
0.192,0.516004366166733,0.014878213409094,0.00295274388430552,0.00538567042186847,0.00653978617411074
0.193,0.522065631981219,0.0153728570256294,0.00302059020734539,0.0055723802690259,0.00677987362044883
0.194,0.527742946748261,0.0158768598929195,0.00308818146553829,0.00576307104885034,0.00702560166035228
0.195,0.533024907127756,0.0163861661403694,0.00315515518039453,0.00595622625168622,0.00727477685082141
0.196,0.537907658840665,0.0169010607020284,0.00322169614629151,0.0061520646371412,0.00752729641509368
0.197,0.542391250677372,0.0174208035007999,0.0032878716462397,0.00635040240663947,0.00778252869983239
0.198,0.546466851508547,0.0179464223339513,0.00335394922400986,0.00655176285888594,0.00804070950296712
0.199,0.550098288475499,0.0184812870743201,0.00342045019655951,0.00675771921714384,0.00830311764432777
0.2,0.553347242302683,0.0190350836036928,0.00348813439481387,0.006971290125642,0.00857565794336086
0.201,0.556103824406981,0.019592745100572,0.00355497691774342,0.00718688459865759,0.00885088370389803
0.202,0.558395205794508,0.0201575773589091,0.00362050235692733,0.00740514322291914,0.00913193177906267
0.203,0.560389474011746,0.0207294756141225,0.00368559145684914,0.00762699116599069,0.0094168929912827
0.204,0.562062194554098,0.0213022748701306,0.00375013722292154,0.00785045706034505,0.00970168058686404
0.205,0.56335356952215,0.0218728653416934,0.00381273139152187,0.00807379301465113,0.00998634093552039
0.206,0.564126275858551,0.0224554127995035,0.00387477400394559,0.00830188879989148,0.0102787499956665
0.207,0.564342491845164,0.0230436814907036,0.00393706014427997,0.00853387113211748,0.0105727502143061
0.208,0.564027627490407,0.023633403030012,0.00399833755117238,0.00876693753410307,0.0108681279447365
0.209,0.563257479695557,0.0242310666096194,0.00405863282943162,0.00900318442554752,0.0111692615056534
0.21,0.562007012074907,0.0248305735065759,0.0041185619933185,0.00924156649247192,0.0114704749559048
0.211,0.560462335843446,0.0254291771630819,0.00417774409461533,0.00948102299789678,0.0117704237422273
0.212,0.558462971154487,0.0260264293037587,0.00423493899046297,0.00972010886303975,0.0120713898138004
0.213,0.555910502473069,0.0266253291351665,0.00429046384584733,0.00996026923426152,0.0123746044186021
0.214,0.553017889112436,0.0272248340881148,0.00434490146751756,0.0102014002366552,0.0126785273015195
0.215,0.549900440475866,0.027824086134869,0.00439848915622346,0.0104433876311944,0.0129821939402951
0.216,0.546606184538625,0.0284222196231068,0.00445132303467652,0.0106860836515481,0.0132848069022743
0.217,0.543280854063583,0.0290185551904858,0.00450361539472646,0.0109294335050066,0.0135855094172775
0.218,0.539883750331427,0.029611451126716,0.00455491362664881,0.0111728657636754,0.0138836748629166
0.219,0.536258581464832,0.0301987349029888,0.00460432494898192,0.0114152240308648,0.0141791733390225
0.22,0.532349922559474,0.0307800977004317,0.00465169474377052,0.011656135326806,0.0144722352351055
0.221,0.528184093532811,0.031357401697824,0.00469773759938663,0.0118965436867699,0.01476310216551
0.222,0.523793248941837,0.031932056307005,0.00474299244570209,0.0121372400354749,0.0150518368425168
0.223,0.519212441469455,0.0325048140115561,0.00478770713172272,0.0123782979615517,0.0153388864529305
0.224,0.514484056705458,0.033075561334525,0.00483188071188552,0.0126194406610022,0.0156244232605019
0.225,0.509652158857074,0.0336436364681465,0.00487541235289495,0.0128604882512699,0.015908032646598
0.226,0.504760812131535,0.0342083776046556,0.00491820122145546,0.0131012608497985,0.0161892999925856
0.227,0.499854080736071,0.0347691229362872,0.00496014648427151,0.0133415785740315,0.0164678106798318
0.228,0.494976028877912,0.0353252106552762,0.00500114730804756,0.0135812615414127,0.0167431500897035
0.229,0.490145194426814,0.0358764901573144,0.00504117550836363,0.0138202808859022,0.017015236364251
0.23,0.485352859764182,0.0364233058471395,0.00508028091465272,0.0140587455417336,0.0172843091588571
0.231,0.48058771354511,0.0369659778378725,0.00511852140381407,0.0142967446187758,0.017550591257879
0.232,0.475835850698381,0.037504801951018,0.0051559629002131,0.0145343474025329,0.0178142885746476
0.233,0.471080772426467,0.0380400497164639,0.00519267937568143,0.0147716033541444,0.0180755901514682
0.234,0.466328912543001,0.0385714571690246,0.00522868020064131,0.0150083910938682,0.0183343353989367
0.235,0.461611366623658,0.039098241042852,0.00526390477912819,0.0152444316173241,0.0185900253432902
0.236,0.456959230244109,0.0396196180720982,0.00529829251517753,0.0154794459201322,0.0188421610107663
0.237,0.452403598980028,0.040134804990915,0.00533178281282475,0.0157131549979121,0.019090243427602
0.238,0.447975568407088,0.0406430185334546,0.00536431507610531,0.0159452798462839,0.0193337736200348
0.239,0.443691924962835,0.041143793497661,0.00539587941124824,0.0161756466383954,0.0195724726504381
0.24,0.439551112292865,0.0416371095233005,0.00542652198998729,0.0164042267288893,0.0198063628304161
0.241,0.435545523562033,0.0421231364171851,0.0054562970290229,0.0166310514783586,0.020035588291215
0.242,0.431661501454452,0.042602234153172,0.00548526679002224,0.0168562122533463,0.0202604149837225
0.243,0.427879338173499,0.0430749528721635,0.00551350157961913,0.0170798604263458,0.0204812306784684
0.244,0.424187584579933,0.0435417148183155,0.00554102904722053,0.0173021021982725,0.0206983249294881
0.245,0.420587083845728,0.0440026875610068,0.00556782882169538,0.0175229585944972,0.020911807861228
0.246,0.417078679142856,0.0444580386696162,0.0055938805319126,0.0177424506403906,0.0211217895981346
0.247,0.413663213643291,0.0449079357135225,0.00561916380674114,0.0179605993613235,0.0213283802646542
0.248,0.410341530519005,0.0453525462621043,0.00564365827504991,0.0181774257826667,0.0215316899852333
0.249,0.407113575472687,0.0457920395338315,0.00566737332047613,0.0183929475894132,0.0217318580348604
0.25,0.40397757909141,0.0462265621470232,0.00569034987075391,0.0186071778425579,0.0219290286485251
0.251,0.400930545492752,0.0466562243461365,0.00571263153761037,0.0188201276776652,0.0221233097754047
0.252,0.397968252324795,0.0470811000017665,0.00573426461676562,0.019031806304869,0.0223147730788648
0.253,0.395085250766127,0.0475012266106461,0.00575529808793276,0.0192422210088727,0.0225034539364593
0.254,0.392275762995123,0.0479166036465554,0.0057757538600496,0.0194513804893269,0.0226893222893878
0.255,0.389534499836279,0.0483272168095628,0.00579562498195004,0.0196592961444498,0.0228723068330373
0.256,0.38685617211409,0.0487330517997368,0.00581490450246796,0.0198659793724595,0.0230523362627947
0.257,0.384235490653052,0.0491340943171458,0.00583358547043725,0.0200714415715744,0.023229339274047
0.258,0.381667166277661,0.0495303300618583,0.00585166093469179,0.0202756941400125,0.0234032445621811
0.259,0.379144445142885,0.0499218591851933,0.00586916347674326,0.0204787815039412,0.0235740781747028
0.26,0.37666089239597,0.0503088733725395,0.00588615686473718,0.0206807661276949,0.0237419627254571
0.261,0.374212748676865,0.050691529933515,0.00590269234775316,0.0208816879909357,0.0239070196496204
0.262,0.37179893011822,0.0510699518019669,0.0059188086558049,0.0210815645886529,0.0240693692037
0.263,0.369421028345388,0.0514442275359715,0.0059345319998402,0.0212803909311632,0.0242291304655344
0.264,0.367084775145951,0.0518142968665837,0.00594983653906314,0.0214781065161619,0.0243863239821744
0.265,0.364798258807916,0.0521799736150178,0.00596465272697805,0.0216746103185042,0.0245408725556627
0.266,0.362569567619292,0.052541071602488,0.00597891101708929,0.0218698013130454,0.0246926989880416
0.267,0.360406789868086,0.0528974046502084,0.00599254186290117,0.0220635784746407,0.0248417260813538
0.268,0.358318013842307,0.0532487865793933,0.00600547571791803,0.0222558407781455,0.0249878766376417
0.269,0.356308278831547,0.0535951580389545,0.00601771796303671,0.0224465324158463,0.0251311525298618
0.27,0.354377661162986,0.0539366127332194,0.006029347613699,0.02263565743867,0.0252716440345404
0.271,0.352523366217805,0.0542732837080933,0.00604044174607535,0.022823241859357,0.0254094554271873
0.272,0.350739728431184,0.0546053433510591,0.00605107549706491,0.0230093336524605,0.0255447049822955
0.273,0.349018211292308,0.0549330033911773,0.0060613220642955,0.0231940027543476,0.0256775249733416
0.274,0.347350456342775,0.0552563880713885,0.0060711777787311,0.0233772958457668,0.0258079826018717
0.275,0.345730197140602,0.0555755079207951,0.00608056339751944,0.0235592217106398,0.0259360706648454
0.276,0.344151167243803,0.0558903734684993,0.00608939967780821,0.0237397891328885,0.0260617819592225
0.277,0.342607100210393,0.0562009952436036,0.00609760737674516,0.0239190068964345,0.0261851092819627
0.278,0.341091729598388,0.0565073837752102,0.00610510725147797,0.0240968837851996,0.0263060454300259
0.279,0.339601736066313,0.05680957557374,0.00611189938602699,0.0242734256061132,0.0264246322448802
0.28,0.33813705661872,0.0571076420524208,0.00611806821879402,0.0244486381788026,0.0265409592179505
0.281,0.336698092128421,0.0574016680067136,0.00612370572944415,0.0246225318074304,0.0266551137488334
0.282,0.335285707336496,0.0576917516143123,0.00612891143890581,0.0247951212806947,0.0267671811452979
0.283,0.333901230852291,0.057978004435144,0.00613379240937071,0.0249664258718288,0.0268772446232845
0.284,0.332543508052901,0.0582605254300501,0.00613838391742129,0.0251364723155938,0.0269853362623976
0.285,0.331208591837668,0.0585393920392983,0.00614264442652178,0.0253052918185883,0.0270914384004568
0.286,0.329892535105932,0.0588146817031561,0.00614653240013643,0.0254729155874107,0.0271955333752818
0.287,0.328591390757034,0.0590864718618909,0.00615000630172949,0.0256393748286597,0.0272976035246923
0.288,0.327301211690313,0.0593548399557703,0.00615302459476521,0.0258047007489337,0.0273976311865079
0.289,0.326018163038533,0.0596200387163014,0.00615560151912106,0.0259689840087488,0.0274957315323391
0.29,0.324739593874116,0.0598824132512739,0.00615780869266085,0.0261323423927839,0.0275921147617022
0.291,0.323464460828839,0.0601421842960429,0.00615972013560805,0.0262948451910857,0.0276869343652866
0.292,0.32219332809383,0.0603994482135283,0.00616141227054578,0.026456513199069,0.0277802871249551
0.293,0.320928367419574,0.0606541769942152,0.00616296392241684,0.0266173187175164,0.0278722131137433
0.294,0.319673245882485,0.0609060429649143,0.00616440054211046,0.0267771260986611,0.0279625628620695
0.295,0.318432054178674,0.0611545017037182,0.0061656926048892,0.0269357240759412,0.0280510351636188
0.296,0.317208883004251,0.0613990087887199,0.00616681058601562,0.0270929013827948,0.0281373288120768
0.297,0.316007823055325,0.061639019798012,0.00616772496075228,0.0272484467526602,0.0282211426011285
0.298,0.314832965028007,0.0618739903096875,0.00616840620436174,0.0274021489189755,0.0283021753244593
0.299,0.313685557538676,0.0621038836999277,0.00616880085087126,0.0275539749716161,0.0283804384694249
0.3,0.312563481754878,0.0623292299126938,0.0061688398256564,0.0277040940446025,0.0284562852657242
0.301,0.311463830790507,0.0625506470464824,0.00616846655296812,0.0278527108035184,0.0285301125160664
0.302,0.310382909705803,0.0627688413543261,0.00616763695593283,0.0280000654455101,0.0286023605961702
0.303,0.309316235507353,0.0629846072437933,0.00616631945655235,0.0281464336992867,0.0286735134547644
0.304,0.308261379227824,0.0631983194788994,0.0061645189169392,0.0282919484686832,0.0287437859199171
0.305,0.307218491295062,0.0634098744104163,0.00616226830673304,0.0284365761449517,0.0288130946503628
0.306,0.306187722136912,0.0636191683891158,0.00615960059557351,0.0285802831193443,0.028881356304836
0.307,0.305169222181219,0.06382609776577,0.00615654875310027,0.0287230357831131,0.0289484875420712
0.308,0.30416314185583,0.0640305588911506,0.00615314574895296,0.0288648005275104,0.0290144050208029
0.309,0.303169631588591,0.0642324481160296,0.00614942455277123,0.0290055437437882,0.0290790253997656
0.31,0.302188841807347,0.0644316617911788,0.00614541813419473,0.0291452318231987,0.0291422653376938
0.311,0.301220922939943,0.0646280962673701,0.00614115946286312,0.0292838311569941,0.029204041493322
0.312,0.300266025414226,0.0648216478953755,0.00613668150841603,0.0294213081364265,0.0292642705253847
0.313,0.299324299658042,0.0650122130259668,0.00613201724049312,0.0295576291527479,0.0293228690926164
0.314,0.298395896099236,0.0651996880099159,0.00612719962873403,0.0296927605972107,0.0293797538537516
0.315,0.297480965165653,0.0653839691979948,0.00612226164277842,0.0298266688610669,0.0294348414675248
0.316,0.29657965728514,0.0655649529409752,0.00611723625226594,0.0299593203355686,0.0294880485926705
0.317,0.295692122885543,0.0657425355896291,0.00611215642683622,0.030090681411968,0.0295392918879231
0.318,0.294818512394707,0.0659166134947284,0.00610705513612893,0.0302207184815173,0.0295884880120173
0.319,0.293959103373107,0.0660872736500161,0.00610190609848937,0.0303494506805,0.029635734419719
0.32,0.293114163431769,0.0662548007247057,0.00609662311831638,0.0304769522504332,0.0296813109350564
0.321,0.292283754558606,0.0664194899367598,0.00609111900603058,0.0306033009731375,0.0297254997419034
0.322,0.291467733118409,0.0665816470528897,0.00608530557807437,0.0307285781707371,0.0297685853839796
0.323,0.290665749852857,0.0667415883885557,0.00607909365691193,0.0308528687056593,0.0298108547648501
0.324,0.289877122747883,0.0668994501649961,0.00607245232232359,0.0309762082356036,0.0298524163518943
0.325,0.289100974115748,0.0670551814767273,0.00606540957405791,0.0310985808533393,0.0298931986030753
0.326,0.288336426268718,0.067208731418266,0.00605799341186347,0.0312199706516356,0.029933129976356
0.327,0.287582601519056,0.0673600490841288,0.00605023183548886,0.0313403617232618,0.0299721389296993
0.328,0.286838622179026,0.0675090835688324,0.00604215284468263,0.0314597381609871,0.0300101539210684
0.329,0.286103610560892,0.0676557839668932,0.00603378443919338,0.0315780840575808,0.0300471034084261
0.33,0.285376688976917,0.067800099372828,0.00602515461876968,0.0316953835058121,0.0300829158497354
0.331,0.284656979739365,0.0679419788811533,0.00601629138316009,0.0318116205984503,0.0301175197029595
0.332,0.283943605160501,0.0680813715863858,0.00600722273211321,0.0319267794282646,0.0301508434260612
0.333,0.283235687552587,0.068218226583042,0.0059979766653776,0.0320408440880243,0.0301828154770035
0.334,0.282532349227887,0.0683524929656386,0.00598858118270184,0.0321537986704986,0.0302133643137494
0.335,0.281832712498667,0.0684841198286922,0.00597906428383451,0.0322656272684569,0.030242418394262
0.336,0.281135899677188,0.0686130562667193,0.00596945396852418,0.0323763139746682,0.0302699061765041
0.337,0.280441033075715,0.0687392513742365,0.00595977823651943,0.0324858428819019,0.0302957561184389
0.338,0.279747235006512,0.0688626542457606,0.00595006508756883,0.0325941980829272,0.0303198966780292
0.339,0.279053992781962,0.0689833409528623,0.00594030119284505,0.0327013859281742,0.0303424679777238
0.34,0.278361318318661,0.0691015190797914,0.00593043154070015,0.0328074389078404,0.0303638154782842
0.341,0.277669462939339,0.0692174030142345,0.00592040058811917,0.0329123953352836,0.0303842751512121
0.342,0.276978917372862,0.0693312139473153,0.00591015226072009,0.0330162993470221,0.0304041734787498
0.343,0.27629041175423,0.0694431798735946,0.00589962995275388,0.0331192009027341,0.0304238274538802
0.344,0.275604550624462,0.0695534086140156,0.00588881785568038,0.0332211335275978,0.0304433329158405
0.345,0.274921653326497,0.0696618832802799,0.00587774131241299,0.0333221104301837,0.030462570876296
0.346,0.274242039203279,0.069768586984089,0.00586642566586513,0.0334221448190623,0.030481422346912
0.347,0.273566027597749,0.0698735028371444,0.00585489625895019,0.0335212499028045,0.0304997683393535
0.348,0.272893937852848,0.0699766139511475,0.00584317843458159,0.0336194388899807,0.0305174898652859
0.349,0.272226089311519,0.0700779034377999,0.00583129753567272,0.0337167249891616,0.0305344679363742
0.35,0.271562801316702,0.0701773544088031,0.00581927890513701,0.0338131214089178,0.0305505835642837
0.351,0.270904393211339,0.0702749499758585,0.00580714788588784,0.03390864135782,0.0305657177606795
0.352,0.270251184338373,0.0703706732506676,0.00579492982083864,0.0340032980444387,0.030579751537227
0.353,0.269603494040744,0.070464507344932,0.0057826500529028,0.0340971046773446,0.0305925659055911
0.354,0.268961641661395,0.0705564353703531,0.00577033392499374,0.0341900744651084,0.0306040418774373
0.355,0.268325946543267,0.0706464404386324,0.00575800678002486,0.0342822206163006,0.0306140604644306
0.356,0.267696728029302,0.0707345056614714,0.00574569396090956,0.0343735563394919,0.0306225026782362
0.357,0.267074305462441,0.0708206141505716,0.00573342081056125,0.0344640948432528,0.0306292495305193
0.358,0.266458998185626,0.0709047490176345,0.00572121267189334,0.0345538493361541,0.0306341820329452
0.359,0.265851221560865,0.0709870088486615,0.00570907862405442,0.0346428485396079,0.0306373725841288
0.36,0.265251356315983,0.0710676012436635,0.00569700776381021,0.0347311325067589,0.0306391021801885
0.361,0.26465958719893,0.0711467241122168,0.00568498360999935,0.0348187350190888,0.0306396776330733
0.362,0.264075902977781,0.0712245656734628,0.00567298410353342,0.0349056835864161,0.0306394315705624
0.363,0.263500096440739,0.0713013044561079,0.00566098160739692,0.0349919994468962,0.0306387224362657
0.364,0.262931668377063,0.0713769938241239,0.00564895917041208,0.0350776820541796,0.0306377431026737
0.365,0.262369958230322,0.0714515684370378,0.00563691424585695,0.0351627132585212,0.0306365036606038
0.366,0.261814305444085,0.0715249629543766,0.00562484428700957,0.0352470749101757,0.0306350142008737
0.367,0.261264049461921,0.0715971120356674,0.00561274674714797,0.0353307488593979,0.0306332848143007
0.368,0.260718529727399,0.0716679503404371,0.00560061907955019,0.0354137169564426,0.0306313255917025
0.369,0.260177085684089,0.0717374125282127,0.00558845873749426,0.0354959610515644,0.0306291466238965
0.37,0.259639056775558,0.0718054332585213,0.00557626317425823,0.0355774629950183,0.0306267580017002
0.371,0.259103782445377,0.0718719471908899,0.00556402984312013,0.0356582046370589,0.0306241698159311
0.372,0.258570602137115,0.0719368889848456,0.005551756197358,0.0357381678279411,0.0306213921574068
0.373,0.258038855294339,0.0720001932999152,0.00553943969024988,0.0358173344179195,0.0306184351169447
0.374,0.25750788136062,0.0720617947956259,0.00552707777507379,0.0358956862572491,0.0306153087853624
0.375,0.256977019779526,0.0721216281315047,0.00551466790510779,0.0359732051961844,0.0306120232534774
0.376,0.256445609994626,0.0721796279670786,0.00550220753362991,0.0360498730849804,0.0306085886121071
0.377,0.255912991449489,0.0722357289618745,0.00548969411391818,0.0361256717738918,0.0306050149520691
0.378,0.255378503587685,0.0722898657754196,0.00547712509925065,0.0362005831131733,0.030601312364181
0.379,0.254841424200316,0.0723421488519399,0.00546449517587912,0.0362746224489,0.0305973427128825
0.38,0.254301167591977,0.0723928607519032,0.00545179748402437,0.0363478398514368,0.030592830777183
0.381,0.253757445316209,0.0724422785330915,0.00543902699539999,0.0364202872338521,0.030587518047512
0.382,0.253210266175489,0.0724906737506012,0.00542618051321233,0.0364920183519183,0.0305811627257194
0.383,0.25265993622124,0.0725383124568424,0.00541325667216058,0.0365630888041115,0.0305735397250755
0.384,0.252107120406292,0.0725852794168408,0.00540025870546291,0.0366335225357913,0.0305645888966485
0.385,0.251552644418921,0.072631481776694,0.00538719322386132,0.0367033106107316,0.0305544038883576
0.386,0.250997333947404,0.0726768266824998,0.00537406683809784,0.036772444092706,0.0305430783481221
0.387,0.250442014680018,0.0727212212803562,0.00536088615891447,0.0368409140454884,0.0305307059238611
0.388,0.24988751230504,0.0727645727163607,0.00534765779705321,0.0369087115328527,0.0305173802634939
0.389,0.249334652510747,0.0728067881366114,0.00533438836325608,0.0369758276185726,0.0305031950149398
0.39,0.248784260985416,0.072847774687206,0.00532108446826508,0.0370422533664219,0.030488243826118
0.391,0.248237163417323,0.0728874395142422,0.00530775272282223,0.0371079798401746,0.0304726203449477
0.392,0.247694185494745,0.0729256897638179,0.00529439973766953,0.0371729981036042,0.0304564182193481
0.393,0.24715615290596,0.0729624325820308,0.005281032123549,0.0372372992204848,0.0304397310972385
0.394,0.246623891339244,0.0729975751149788,0.00526765649120263,0.0373008742545901,0.0304226526265381
0.395,0.246098226482874,0.0730310245087597,0.00525427945137245,0.0373637142696938,0.0304052764551662
0.396,0.245579984025127,0.0730626879094713,0.00524090761480045,0.0374258103295698,0.0303876962310419
0.397,0.24506998965428,0.0730924724632113,0.00522754759222866,0.037487153497992,0.0303700056020845
0.398,0.24456906905861,0.0731202853160776,0.00521420599439907,0.0375477348387341,0.0303522982162133
0.399,0.24407791895691,0.0731462827275252,0.00520088334740831,0.0376075711560854,0.0303345459329177
0.4,0.243596876669201,0.0731708639871061,0.00518757351695674,0.037666705140441,0.0303165928400336
0.401,0.243125933871563,0.0731944192594825,0.00517426950511839,0.0377251797005814,0.0302982740505616
0.402,0.242664736596137,0.0732173295844262,0.00516096345034095,0.0377830379636725,0.0302794157026668
0.403,0.242212585231128,0.0732399668768193,0.00514764662744582,0.0378403232752658,0.0302598349596788
0.404,0.241768563490284,0.0732624448132964,0.00513431553227343,0.0378970534587824,0.0302394617985217
0.405,0.241331768842187,0.0732846249155049,0.00512097245743416,0.0379532206699234,0.0302183449929374
0.406,0.240901298755423,0.0733063687050923,0.00510761969553839,0.0380088170643898,0.0301965333166681
0.407,0.240476250698576,0.0733275377037062,0.0050942595391965,0.0380638347978823,0.0301740755434557
0.408,0.240055722140228,0.0733479934329939,0.00508089428101889,0.0381182660261021,0.0301510204470423
0.409,0.239638810548966,0.0733675974146029,0.00506752621361592,0.0381721029047499,0.0301274168011698
0.41,0.239224613393372,0.0733862111701808,0.00505415762959798,0.0382253375895269,0.0301033133795803
0.411,0.238812228142031,0.0734036962213749,0.00504079082157546,0.0382779622361339,0.0300787589560159
0.412,0.238400752263527,0.0734199140898327,0.00502742808215873,0.0383299690002719,0.0300538023042184
0.413,0.237989283226444,0.0734347262972017,0.00501407170395818,0.0383813500376418,0.0300284921979301
0.414,0.237576918499366,0.0734479943651295,0.00500072397958418,0.0384320975039446,0.0300028774108928
0.415,0.237162755550877,0.0734595798152633,0.00498738720164713,0.0384822035548813,0.0299770067168486
0.416,0.236745891849562,0.0734693441692508,0.0049740636627574,0.0385316603461527,0.0299509288895395
0.417,0.236325424864003,0.0734771489487393,0.00496075565552537,0.0385804600334598,0.0299246927027076
0.418,0.235900452062786,0.0734828556753764,0.00494746547256143,0.0386285947725035,0.0298983469300948
0.419,0.235470300433562,0.0734865598679684,0.00493419018017654,0.0386760779837497,0.029871888588675
0.42,0.235034730053924,0.0734886102609167,0.00492092207233442,0.0387229449576164,0.029845258450919
0.421,0.234593806357782,0.0734893844162764,0.00490765412392707,0.0387692318923025,0.029818390557696
0.422,0.23414790013536,0.0734892887237562,0.00489437999077474,0.0388149758937881,0.0297912122182731
0.423,0.233697687533197,0.0734887584007189,0.00488109400962595,0.0388602149758345,0.0297636440103156
0.424,0.233243920535077,0.073488023495022,0.00486779642445694,0.0389049667952191,0.0297356515366551
0.425,0.23278722339116,0.073487089666582,0.00485449293251941,0.0389492280465481,0.0297072499130242
0.426,0.232328220351602,0.0734859625753154,0.00484118923106509,0.0389929954244277,0.0296784542551556
0.427,0.231867535666561,0.0734846478811388,0.0048278910173457,0.0390362656234644,0.0296492796787818
0.428,0.231405793586195,0.0734831512439685,0.00481460398861297,0.0390790353382642,0.0296197412996354
0.429,0.230943618360662,0.0734814783237212,0.00480133384211862,0.0391213012634336,0.029589854233449
0.43,0.230481634240119,0.0734796347803133,0.00478808627511436,0.0391630600935787,0.0295596335959553
0.431,0.230020465474723,0.0734776262736612,0.00477486698485193,0.0392043085233059,0.0295290945028867
0.432,0.229560736314632,0.0734754584636816,0.00476168166858305,0.0392450432472214,0.0294982520699759
0.433,0.229103071010004,0.0734731370102909,0.00474853602355943,0.0392852609599314,0.0294671214129556
0.434,0.228648093810996,0.0734706675734056,0.0047354357470328,0.0393249583560423,0.0294357176475582
0.435,0.228196428967767,0.0734680558129422,0.00472238653625488,0.0393641321301603,0.0294040558895165
0.436,0.227748700730472,0.0734653073888172,0.0047093940884774,0.0394027789768917,0.0293721512545629
0.437,0.227305533349271,0.0734624279609471,0.00469646410095207,0.0394408955908428,0.0293400188584301
0.438,0.22686755107432,0.0734594231892484,0.00468360227093063,0.0394784786666198,0.0293076738168507
0.439,0.226435149666782,0.0734561029597362,0.00467081490924506,0.0395155511114935,0.0292750993447871
0.44,0.226008361929031,0.0734520971936591,0.00465810714282366,0.0395521599078051,0.0292422481276927
0.441,0.225587018958766,0.0734470595259683,0.00464548140236876,0.0395883488315037,0.0292090749079129
0.442,0.225170750148999,0.0734406673053174,0.00463293742235672,0.0396241584521468,0.0291755364846849
0.443,0.224758983188064,0.0734326215940624,0.00462047224103794,0.0396596261329005,0.0291415917141378
0.444,0.224351172548609,0.0734228429421634,0.00460807958685657,0.0396947598178741,0.0291072334100628
0.445,0.223946933957384,0.0734114555780494,0.00459575167593451,0.0397295401697155,0.0290724869726517
0.446,0.223545883141142,0.0733985837301491,0.00458348072439366,0.0397639478510722,0.0290373778020966
0.447,0.223147635826633,0.0733843516268916,0.00457125894835592,0.0397979635245921,0.0290019312985894
0.448,0.222751807740608,0.0733688834967056,0.00455907856394318,0.0398315678529228,0.0289661728623221
0.449,0.222358014609818,0.0733523035680202,0.00454693178727733,0.0398647414987119,0.0289301278934867
0.45,0.221965872161014,0.0733347360692642,0.00453481083448028,0.0398974651246073,0.0288938217922752
0.451,0.221574996120947,0.0733163052288666,0.00452270792167392,0.0399297193932567,0.0288572799588794
0.452,0.221185002216368,0.0732971352752562,0.00451061526498015,0.0399614849673076,0.0288205277934914
0.453,0.220795506174028,0.0732773504368621,0.00449852508052086,0.0399927425094079,0.0287835906963032
0.454,0.220406123720679,0.073257074942113,0.00448642958441795,0.0400234726822053,0.0287464940675066
0.455,0.22001647058307,0.0732364330194378,0.00447432099279332,0.0400536561483474,0.0287092633072938
0.456,0.219626162487953,0.0732155488972656,0.00446219152176886,0.0400832735704819,0.0286719238158565
0.457,0.219234815162079,0.0731945468040252,0.00445003338746647,0.0401123056112566,0.0286345009933869
0.458,0.218842044332199,0.0731735509681455,0.00443783880600805,0.0401407329333191,0.0285970202400768
0.459,0.21844751195834,0.073152524823004,0.00442559904400131,0.0401685679474804,0.0285594863287198
0.46,0.218051024366433,0.0731312626497713,0.00441330680122018,0.0401958567541206,0.0285218803390887
0.461,0.217652535081357,0.0731095461938851,0.0044009583514591,0.0402226483657287,0.0284841787525228
0.462,0.21725214482694,0.0730871446650503,0.00438855354253309,0.0402489947069029,0.0284463534519282
0.463,0.216850101525953,0.0730638147372387,0.00437609579627769,0.04027495061435,0.0284083717217778
0.464,0.216446754066842,0.0730394613437406,0.00436359305806318,0.0403005420887231,0.0283702168755094
0.465,0.216042454171091,0.0730141460343202,0.00435105541411417,0.0403257643532145,0.0283318913211484
0.466,0.215637553560185,0.0729879303587418,0.0043384929506553,0.0403506126310171,0.02829339746672
0.467,0.21523240395561,0.0729608758667695,0.0043259157539112,0.0403750821453232,0.0282547377202495
0.468,0.21482735707885,0.0729330441081675,0.00431333391010647,0.0403991681193256,0.0282159144897622
0.469,0.214422764651391,0.0729044966327,0.00430075750546576,0.0404228657762169,0.0281769301832833
0.47,0.214018978394718,0.0728752949901313,0.00428819662621369,0.0404461703391896,0.0281377872088383
0.471,0.213616350030316,0.0728455007302254,0.00427566135857488,0.0404690770314363,0.0280984879744523
0.472,0.21321523127967,0.0728151754027466,0.00426316178877396,0.0404915810761497,0.0280590348881506
0.473,0.212815973864264,0.0727843805574591,0.00425070800303556,0.0405136776965223,0.0280194303579586
0.474,0.212418929505585,0.0727531777441271,0.00423831008758429,0.0405353621157467,0.0279796767919016
0.475,0.212024449925117,0.0727216285125148,0.0042259781286448,0.0405566295570156,0.0279397765980047
0.476,0.211632886844345,0.0726897944123863,0.00421372221244169,0.0405774752435215,0.0278997321842933
0.477,0.211244591984755,0.0726577369935059,0.00420155242519961,0.040597894398457,0.0278595459587928
0.478,0.210859917067831,0.0726255178056378,0.00418947885314317,0.0406178822450147,0.0278192203295283
0.479,0.21047918362271,0.0725931351355236,0.00417750740675216,0.0406374730825071,0.0277787487382759
0.48,0.210102585183422,0.0725605174860924,0.00416563775487052,0.0406567360541878,0.0277381166268602
0.481,0.209730168579848,0.0725275835790874,0.00415386646750567,0.0406757339550435,0.0276973108865515
0.482,0.209361833937731,0.0724942423550662,0.00414218701582849,0.0406945232317932,0.0276563198580669
0.483,0.208997334678666,0.0724603929734007,0.00413058977217336,0.0407131539828885,0.0276151333315692
0.484,0.208636307712454,0.0724259880752998,0.00411906618578297,0.0407316308823941,0.027573751512917
0.485,0.208278371239863,0.0723910403045993,0.00410761084869933,0.0407499174121654,0.0275321840573665
0.486,0.20792314346166,0.0723555623051352,0.00409621835296446,0.0407679770540583,0.0274904406201742
0.487,0.207570242578612,0.0723195667207434,0.00408488329062037,0.0407857732899282,0.0274485308565965
0.488,0.207219286791486,0.0722830661952599,0.00407360025370909,0.0408032696016309,0.0274064644218897
0.489,0.206869894301049,0.0722460733725207,0.00406236383427261,0.0408204294710219,0.0273642509713103
0.49,0.206521683308069,0.0722086008963616,0.00405116862435297,0.040837216379957,0.0273219001601144
0.491,0.206174272013312,0.0721706614106187,0.00404000921599218,0.0408535938102917,0.0272794216435587
0.492,0.205827278617547,0.0721322675591279,0.00402888020123226,0.0408695252438817,0.0272368250768993
0.493,0.205480321321539,0.0720934319857251,0.00401777617211522,0.0408849741625825,0.0271941201153927
0.494,0.205133018326057,0.0720541673342463,0.00400669172068307,0.0408999040482499,0.0271513164142953
0.495,0.204784987831867,0.0720144862485275,0.00399562143897783,0.0409142783827395,0.0271084236288635
0.496,0.204435848039737,0.0719744013724045,0.00398455991904153,0.040928060647907,0.0270654514143535
0.497,0.204085217150434,0.0719339253497134,0.00397350175291617,0.0409412143256078,0.0270224094260219
0.498,0.203732713364724,0.0718930708242901,0.00396244153264378,0.0409537028976978,0.0269793073191249
0.499,0.203378070147743,0.0718518084856148,0.00395137627792159,0.0409655639771793,0.0269361419679945
0.5,0.203021218864643,0.0718100700671145,0.00394030643141025,0.0409769095230266,0.026892897353512
0.501,0.202662214834053,0.0717677917996699,0.0039292339287326,0.0409878518164507,0.026849557287769
0.502,0.202301237328082,0.0717249144116148,0.00391816219847371,0.0409985034608994,0.0268061054140673
0.503,0.201938589572314,0.0716813831287372,0.00390709616218087,0.0410089773820579,0.0267625252069195
0.504,0.201574583481443,0.0716371896286338,0.00389603980670834,0.0410193126967009,0.0267188127529724
0.505,0.201209457023623,0.0715923690424084,0.00388499518890924,0.0410294744978689,0.0266749768635346
0.506,0.200843448167008,0.0715469565011649,0.00387396436563668,0.0410394278786022,0.0266310263499141
0.507,0.200476794879753,0.0715009871360071,0.00386294939374376,0.0410491379319412,0.0265869700234194
0.508,0.200109735130009,0.0714544960780387,0.0038519523300836,0.0410585697509261,0.0265428166953588
0.509,0.199742506885932,0.0714075184583634,0.0038409752315093,0.0410676884285974,0.0264985751770404
0.51,0.199375348115674,0.0713600894080852,0.00383002015487398,0.0410764590579954,0.0264542542797726
0.511,0.19900849678739,0.0713122440583078,0.00381908915703075,0.0410848467321605,0.0264098628148637
0.512,0.198642190869233,0.071264017540135,0.00380818429483271,0.0410928165441329,0.026365409593622
0.513,0.198276668329357,0.0712154449846706,0.00379730762513298,0.041100333586953,0.0263209034273557
0.514,0.197912167135916,0.0711665615230183,0.00378646120478466,0.0411073629536613,0.0262763531273731
0.515,0.197548925257062,0.071117402286282,0.00377564709064086,0.041113869737298,0.0262317675049826
0.516,0.197187180660951,0.0710680024055654,0.0037648673395547,0.0411198190309034,0.0261871553714924
0.517,0.196827171315736,0.0710183970119724,0.00375412400837929,0.041125175927518,0.0261425255382108
0.518,0.196469135189569,0.0709686212366067,0.00374341915396773,0.0411299055201821,0.0260978868164461
0.519,0.196113135857625,0.0709186776723076,0.00373275111734515,0.0411340423600459,0.026053244734117
0.52,0.19575903105562,0.0708685325077717,0.00372211469271537,0.0411376936876042,0.0260085997373306
0.521,0.195406631349555,0.0708181461328783,0.00371150492779213,0.041140971590204,0.0259639495745613
0.522,0.195055700135721,0.0707674731386894,0.00370091712379917,0.0411439930020441,0.0259192892966507
0.523,0.194705953640694,0.0707164623174498,0.00369034683547018,0.0411468797041754,0.0258746112568077
0.524,0.194357235314316,0.0706650892008514,0.00367979358687678,0.0411496888663909,0.0258299083939978
0.525,0.194009547276173,0.0706133599259115,0.00366926070242191,0.0411524098159909,0.0257851760313653
0.526,0.193662891645851,0.0705612806296475,0.00365875150650849,0.0411550318802761,0.0257404094920546
0.527,0.193317270542938,0.0705088574490767,0.00364826932353945,0.0411575443865467,0.02569560409921
0.528,0.192972686087018,0.0704560965212165,0.00363781747791771,0.0411599366621033,0.0256507551759759
0.529,0.192629140397677,0.0704030039830843,0.00362739929404621,0.0411621980342462,0.0256058580454964
0.53,0.192286635594503,0.0703495859716973,0.00361701809632787,0.0411643178302759,0.025560908030916
0.531,0.19194517379708,0.070295848624073,0.00360667720916562,0.0411662853774928,0.025515900455379
0.532,0.191604757124995,0.0702417980772287,0.00359637995696239,0.0411680900031974,0.0254708306420296
0.533,0.191265387697835,0.0701874404681817,0.0035861296641211,0.0411697210346901,0.0254256939140123
0.534,0.190927067635184,0.0701327819339495,0.00357592965504468,0.0411711677992713,0.0253804855944713
0.535,0.19058979905663,0.0700778286115492,0.00356578325413606,0.0411724196242414,0.0253352010065509
0.536,0.190253584081758,0.0700225866379984,0.00355569378579816,0.0411734658369009,0.0252898354733954
0.537,0.189918424830154,0.0699670621503143,0.00354566457443392,0.0411742957645503,0.0252443843181492
0.538,0.189584323421405,0.0699112612855144,0.00353569894444626,0.0411748987344899,0.0251988428639566
0.539,0.18925142287117,0.0698551679708995,0.00352580213814843,0.0411752261224241,0.0251532006303405
0.54,0.188919975516607,0.0697987461322245,0.00351597987608268,0.0411751979869587,0.0251074438169828
0.541,0.188590186333018,0.0697419630074996,0.00350623571926927,0.0411747443384459,0.0250615623492359
0.542,0.188262212933844,0.0696847891469904,0.00349657106920647,0.041173805138984,0.0250155498781232
0.543,0.187936165570666,0.069627198413218,0.00348698516787057,0.0411723303024178,0.0249694037803383
0.544,0.187611966237135,0.0695691901906749,0.00347747317980556,0.0411703176459344,0.0249231309618673
0.545,0.187289380243543,0.0695107871776556,0.00346802763180442,0.0411678062555657,0.0248767453742077
0.546,0.186968172900178,0.0694520120724542,0.00345864105066016,0.0411648352173436,0.0248302609688571
0.547,0.186648109517333,0.0693928875733651,0.00344930596316576,0.0411614436173,0.024783691697313
0.548,0.186328955405298,0.0693334363786824,0.00344001489611423,0.0411576705414669,0.024737051511073
0.549,0.186010475874363,0.0692736811867005,0.00343076037629856,0.0411535550758762,0.0246903543616346
0.55,0.18569243623482,0.0692136446957135,0.00342153493051174,0.0411491363065599,0.0246436142004955
0.551,0.185374601796959,0.0691533496040158,0.00341233108554677,0.0411444533195498,0.0245968449791531
0.552,0.185056737871071,0.0690928186099016,0.00340314136819665,0.0411395452008779,0.0245500606491051
0.553,0.184738609767446,0.0690320744116652,0.00339395830525437,0.0411344510365761,0.024503275161849
0.554,0.184419982796376,0.0689711397076008,0.00338477442351293,0.0411292099126763,0.0244565024688824
0.555,0.184100622268151,0.0689100371960027,0.00337558224976532,0.0411238609152105,0.0244097565217028
0.556,0.183780293493061,0.0688487895751651,0.00336637431080454,0.0411184431302106,0.0243630512718078
0.557,0.183458761781398,0.0687874195433823,0.00335714313342358,0.0411129956437085,0.024316400670695
0.558,0.183135792443452,0.0687259497989486,0.00334788124441544,0.0411075575417362,0.0242698186698619
0.559,0.182811005932579,0.0686643819611785,0.00333858285981549,0.0411021185532542,0.0242233060753247
0.56,0.182483973775174,0.0686026943936169,0.00332924562651769,0.0410966155711332,0.0241768493961348
0.561,0.182154411392595,0.0685408621946237,0.0033198698038403,0.0410909802697165,0.0241304334141191
0.562,0.181822178101162,0.068478857197374,0.00331045826352592,0.0410851391048197,0.0240840411838799
0.563,0.181487277112158,0.0684166479698579,0.00330101648974145,0.0410790133137305,0.0240376540327948
0.564,0.181150000388762,0.0683542208938601,0.00329155088983575,0.0410725682722808,0.0239912647064982
0.565,0.180810832716079,0.0682915823417502,0.0032820670527234,0.0410658169738644,0.0239448785203646
0.566,0.18047025887921,0.0682287386858979,0.00327257056731898,0.0410587724118751,0.0238985007897683
0.567,0.180128763663258,0.0681656962986727,0.00326306702253708,0.0410514475797068,0.0238521368300836
0.568,0.179786831853328,0.0681024615524442,0.00325356200729228,0.0410438554707535,0.023805791956685
0.569,0.179444948234521,0.0680390408195819,0.00324406111049916,0.0410360090784088,0.0237594714849468
0.57,0.17910359759194,0.0679754404724554,0.0032345699210723,0.0410279213960668,0.0237131807302434
0.571,0.178763264710688,0.0679116668834343,0.0032250940279263,0.0410196054171212,0.0236669250079491
0.572,0.178424434375869,0.0678477264248883,0.00321563901997572,0.041011074134966,0.0236207096334384
0.573,0.178087591372585,0.0677836254691867,0.00320621048613517,0.041002340542995,0.0235745399220856
0.574,0.17775322048594,0.0677193703886993,0.00319681401531921,0.040993417634602,0.0235284211892651
0.575,0.177421806501035,0.0676549675557956,0.00318745519644244,0.0409843184031809,0.0234823587503512
0.576,0.177093834202974,0.0675904233428451,0.00317813961841943,0.0409750558421256,0.0234363579207184
0.577,0.17676978837686,0.0675257441222175,0.00316887287016477,0.0409656429448299,0.023390424015741
0.578,0.176450153807796,0.0674609362662823,0.00315966054059304,0.0409560927046878,0.0233445623507933
0.579,0.176135309329718,0.0673960048368776,0.00315050479379024,0.0409463858627153,0.0232987825467182
0.58,0.175825405930521,0.0673309519157442,0.00314140347143694,0.0409364717076755,0.0232530961062992
0.581,0.175520411755788,0.0672657770802731,0.00313235306884852,0.0409263007285178,0.0232075108970283
0.582,0.175220112108787,0.0672004774035065,0.0031233487349751,0.0409158246143782,0.0231620311511059
0.583,0.174924109450476,0.067135047454137,0.00311438427240158,0.0409049962545791,0.0231166574654411
0.584,0.174631929350664,0.0670694806070396,0.00310545556217624,0.0408938019910074,0.0230713824961829
0.585,0.17434314238289,0.0670037707128375,0.0030965614613875,0.0408822608179893,0.0230261933822482
0.586,0.174057319120694,0.0669379116221538,0.00308770082712384,0.0408703917298516,0.0229810772625538
0.587,0.173774030137615,0.0668718971856118,0.00307887251647368,0.0408582137209205,0.0229360212760165
0.588,0.173492846007192,0.0668057212538346,0.00307007538652548,0.0408457457855227,0.0228910125615532
0.589,0.173213337302964,0.0667393776774455,0.00306130829436769,0.0408330069179846,0.0228460382580807
0.59,0.172935074598469,0.0666728603070677,0.00305257009708875,0.0408200161126328,0.0228010855045157
0.591,0.172657628467248,0.0666061629933243,0.00304385965177711,0.0408067923637936,0.0227561414397753
0.592,0.17238056948284,0.0665392795868385,0.00303517581552121,0.0407933546657936,0.0227111932027762
0.593,0.172103468218782,0.0664722039382337,0.00302651744540951,0.0407797220129594,0.0226662279324351
0.594,0.171825895248615,0.0664049298981329,0.00301788339853045,0.0407659133996173,0.0226212327676691
0.595,0.171547421145878,0.0663374513171593,0.00300927253197248,0.0407519478200939,0.0225761948473948
0.596,0.171267616484109,0.0662697620459363,0.00300068370282404,0.0407378442687157,0.0225311013105291
0.597,0.170986051836848,0.0662018559350868,0.00299211576817359,0.0407236217398091,0.0224859392959889
0.598,0.170702297777634,0.0661337268352343,0.00298356758510956,0.0407092992277007,0.022440695942691
0.599,0.170416134180625,0.0660653564115282,0.00297503791544728,0.0406948713169513,0.0223953550059317
0.6,0.170127626126248,0.0659967181736803,0.0029665257397305,0.0406803068996653,0.0223499011688771
0.601,0.1698369525534,0.0659277916764564,0.00295803050950528,0.0406655729439109,0.0223043255819286
0.602,0.169544406259456,0.065858562519676,0.00294955214732001,0.0406506344937201,0.0222586258627232
0.603,0.169250393900262,0.0657890223482124,0.00294109104672541,0.040635454669089,0.0222128060961333
0.604,0.168955226689516,0.0657191810374664,0.00293264816754765,0.0406200190757428,0.0221668802178872
0.605,0.168659044493127,0.0656490626633306,0.00292422472188678,0.0406043370878273,0.022120867703079
0.606,0.168361987176998,0.0655786913016974,0.00291582192184288,0.0405884180794881,0.0220747880268026
0.607,0.168064194607036,0.0655080910284591,0.00290744097951601,0.0405722714248709,0.0220286606641521
0.608,0.167765806649146,0.0654372859195083,0.00289908310700623,0.0405559064981213,0.0219825050902215
0.609,0.167466963169234,0.0653663000507373,0.00289074951641362,0.040539332673385,0.0219363407801048
0.61,0.167167804033206,0.0652951574980387,0.00288244141983824,0.0405225593248077,0.021890187208896
0.611,0.166868469106967,0.0652238823373049,0.00287416002938014,0.040505595826535,0.0218440638516891
0.612,0.166569098256424,0.0651524986444282,0.00286590655713941,0.0404884515527126,0.0217979901835782
0.613,0.166269831347481,0.0650810304953011,0.0028576822152161,0.0404711358774862,0.0217519856796573
0.614,0.165970808246045,0.0650095019658162,0.00284948821571028,0.0404536581750015,0.0217060698150204
0.615,0.16567216881802,0.0649379371318657,0.00284132577072201,0.040436027819404,0.0216602620647615
0.616,0.165374052929314,0.0648663600693422,0.00283319609235137,0.0404182541848395,0.0216145819039746
0.617,0.165076600445831,0.0647947948541381,0.00282510039269841,0.0404003466454537,0.0215690488077537
0.618,0.164779951233477,0.0647232655621457,0.0028170398838632,0.0403823145753922,0.021523682251193
0.619,0.164484039761473,0.0646517778354302,0.00280901469559754,0.0403641478593159,0.0214784934454693
0.62,0.164188598964765,0.0645803159884753,0.00280102371655601,0.0403458176616193,0.0214334815294801
0.621,0.163893367571916,0.0645088599951339,0.00279306559726988,0.0403272963005237,0.0213886399295788
0.622,0.163598090105104,0.0644373854886283,0.00278513875014704,0.0403085572480776,0.0213439563595744
0.623,0.163302516880124,0.0643658637615502,0.00277724134947202,0.0402895751301567,0.0212994128207321
0.624,0.163006609403073,0.0642942801996879,0.00276937241375429,0.0402703452159482,0.0212549938656896
0.625,0.162710536507936,0.0642226371757802,0.00276153196447714,0.0402508826487334,0.0212106904068203
0.626,0.1624144670287,0.0641509370625661,0.00275372002312385,0.0402312025717931,0.0211664933564978
0.627,0.162118569799352,0.0640791822327843,0.00274593661117772,0.0402113201284085,0.0211223936270954
0.628,0.161823013653878,0.0640073750591739,0.00273818175012203,0.0401912504618607,0.0210783821309866
0.629,0.161527967426264,0.0639355179144736,0.00273045546144008,0.0401710087154308,0.0210344497805447
0.63,0.161233599950498,0.0638636131714224,0.00272275776661515,0.0401506100323998,0.0209905874881433
0.631,0.160940080060565,0.0637916632027591,0.00271508868713053,0.0401300695560487,0.0209467861661557
0.632,0.160647576590452,0.0637196703812226,0.00270744824446952,0.0401094024296587,0.0209030367269553
0.633,0.160356258374145,0.0636476370795517,0.00269983646011539,0.0400886237965109,0.0208593300829156
0.634,0.160066294245631,0.0635755656704855,0.00269225335555145,0.0400677487998863,0.02081565714641
0.635,0.159777853038896,0.0635034585267626,0.00268469895226098,0.0400467925830659,0.020772008829812
0.636,0.159491103587928,0.0634313180211221,0.00267717327172726,0.0400257702893309,0.0207283760454949
0.637,0.159206214726711,0.0633591465263028,0.0026696763354336,0.0400046970619623,0.0206847497058321
0.638,0.158923355289233,0.0632869464150435,0.00266220816486327,0.0399835880442412,0.0206411207231972
0.639,0.158642714942842,0.0632147265022448,0.00265477067602505,0.039962453832077,0.0205974836673096
0.64,0.158364449668152,0.0631425000144937,0.00264736723109914,0.0399412969988917,0.0205538385372305
0.641,0.158088633665637,0.0630702771326653,0.00264000051973478,0.0399201149054342,0.0205101879900147
0.642,0.157815259355627,0.062998064991922,0.00263267255905015,0.0398988996997802,0.0204665373407103
0.643,0.157544237378313,0.0629258676817143,0.00262538469363244,0.039877638317332,0.0204228945623591
0.644,0.157275375760381,0.0628536798036187,0.00261813570101236,0.0398563170281903,0.0203792666286501
0.645,0.157008434435109,0.0627814885018127,0.00261092224001814,0.0398349249122699,0.0203356577419242
0.646,0.156743173335776,0.0627092809204738,0.00260374096947798,0.0398134510494857,0.0202920721045221
0.647,0.156479352395659,0.0626370442037795,0.00259658854822014,0.0397918845197523,0.0202485139187848
0.648,0.156216731548036,0.0625647654959074,0.00258946163507282,0.0397702144029845,0.020204987387053
0.649,0.155955070726185,0.062492431941035,0.00258235688886425,0.0397484297790971,0.0201614967116675
0.65,0.155694129863385,0.0624200306833397,0.00257527096842266,0.0397265197280048,0.0201180460949693
0.651,0.155433668892914,0.0623475488669992,0.00256820053257628,0.0397044733296225,0.0200746397392991
0.652,0.155173447748049,0.0622749736361909,0.00256114224015333,0.0396822796638648,0.0200312818469977
0.653,0.154913226362069,0.0622022921350923,0.00255409274998203,0.0396599278106465,0.019987976620406
0.654,0.154652764668251,0.062129491507881,0.00254704872089062,0.0396374068498825,0.0199447282618648
0.655,0.154391822599874,0.0620565588987345,0.00254000681170731,0.0396147058614874,0.019901540973715
0.656,0.154130160090215,0.0619834814518302,0.00253296368126034,0.039591813925376,0.0198584189582973
0.657,0.153867537072553,0.0619102463113458,0.00252591598837792,0.0395687201214631,0.0198153664179526
0.658,0.153603713480167,0.0618368406214588,0.00251886039188829,0.0395454135296635,0.0197723875550217
0.659,0.153338438905337,0.061763248749037,0.00251179391679271,0.0395218770807026,0.0197294832530599
0.66,0.153071521998158,0.0616894563871809,0.00250471481393987,0.0394980913006453,0.0196866505633935
0.661,0.152802875506927,0.0616154553843042,0.00249762262369005,0.0394740423323491,0.0196438857671844
0.662,0.152532516278152,0.0615412437441339,0.00249051817591512,0.0394497219354644,0.0196011843754297
0.663,0.152260565256546,0.06146682562571,0.00248340358999854,0.0394251274864346,0.0195585411289617
0.664,0.151987257826023,0.0613922141206954,0.00247628190866231,0.0394002681276849,0.0195159533172339
0.665,0.151712874410897,0.0613174271498337,0.0024691562382926,0.0393751610230944,0.0194734212917635
0.666,0.15143769543548,0.0612424826338686,0.00246202968527557,0.0393498233365419,0.0194309454040681
0.667,0.151162001324085,0.0611673984935436,0.00245490535599738,0.0393242722319063,0.0193885260056651
0.668,0.150886072501026,0.0610921926496023,0.00244778635684421,0.0392985248730665,0.0193461634480717
0.669,0.150610189390614,0.0610168830227883,0.00244067579420221,0.0392725984239014,0.0193038580828056
0.67,0.150334632417164,0.0609414875338452,0.00243357677445755,0.0392465100482899,0.019261610261384
0.671,0.150059682004987,0.0608660241035165,0.0024264924039964,0.039220276910111,0.0192194203353244
0.672,0.149785618578396,0.0607905106525458,0.00241942578920491,0.0391939161732435,0.0191772886561441
0.673,0.149512722561704,0.0607149651016768,0.00241238003646925,0.0391674450015663,0.0191352155753606
0.674,0.149241274379225,0.0606394053716531,0.00240535825217559,0.0391408805589584,0.0190932014444914
0.675,0.14897155445527,0.0605638493832181,0.00239836354271009,0.0391142400092987,0.0190512466150537
0.676,0.148703843214154,0.0604883150571155,0.00239139901445892,0.039087540516466,0.019009351438565
0.677,0.148438421080188,0.0604128203140889,0.00238446777380824,0.0390607992443393,0.0189675162665428
0.678,0.148175568477685,0.0603373830748819,0.00237757292714421,0.0390340333567974,0.0189257414505044
0.679,0.147915478552488,0.060262013208445,0.00237071560283418,0.0390072500006987,0.0188840273967947
0.68,0.147658193337264,0.0601867091962883,0.00236389445959164,0.0389804434678014,0.0188423744220526
0.681,0.14740365911262,0.0601114645164506,0.00235710741867755,0.0389536037927456,0.018800782626116
0.682,0.147151726407102,0.0600362676434994,0.00235035166390028,0.0389267167530528,0.0187592518920224
0.683,0.146902149997199,0.0599611020485311,0.00234362364161569,0.038899763869126,0.0187177818860083
0.684,0.146654676185806,0.0598859542509638,0.00233692103874587,0.0388727324212705,0.0186763720026822
0.685,0.146409106636939,0.0598108171541847,0.00233024327441425,0.0388456182877727,0.0186350215095581
0.686,0.146165243014612,0.0597356836615815,0.00232358976774422,0.0388184173469191,0.0185937296741499
0.687,0.14592288698284,0.0596605466765413,0.0023169599378592,0.0387911254769962,0.0185524957639716
0.688,0.145681840205636,0.0595853991024516,0.0023103532038826,0.0387637385562905,0.0185113190465372
0.689,0.145441904347015,0.0595102338426997,0.00230376898493781,0.0387362524630884,0.0184701987893606
0.69,0.145202881070991,0.0594350438006731,0.00229720670014827,0.0387086630756764,0.0184291342599559
0.691,0.144964572041578,0.0593598218797592,0.00229066576863736,0.0386809662723411,0.0183881247258369
0.692,0.144726778922791,0.0592845609833452,0.00228414560952851,0.0386531579313688,0.0183471694545177
0.693,0.144489303378644,0.0592092540148186,0.00227764564194511,0.0386252339310461,0.0183062677135123
0.694,0.144251947073152,0.0591338938775667,0.00227116528501058,0.0385971901496595,0.0182654187703345
0.695,0.144014511670328,0.059058473474977,0.00226470395784833,0.0385690224654954,0.0182246218924984
0.696,0.143776798834186,0.0589829857104369,0.00225826107958177,0.0385407267568403,0.018183876347518
0.697,0.143538610228742,0.0589074234873336,0.0022518360693343,0.0385122989019806,0.0181431814029072
0.698,0.14329974751801,0.0588317797090546,0.00224542834622934,0.038483734779203,0.0181025363261799
0.699,0.143060115074074,0.0587560336542966,0.00223903784061279,0.0384550199067182,0.0180619333855147
0.7,0.142819754022697,0.0586801558200836,0.00223266502597916,0.0384261325474383,0.018021359500937
0.701,0.142578756558041,0.0586041239679671,0.00222631042371204,0.0383970556214404,0.0179808040692463
0.702,0.142337265942671,0.0585279231240255,0.00221997460308413,0.0383677767059666,0.0179402589640156
0.703,0.142095476507557,0.0584515455788645,0.00221365818125725,0.0383382880354239,0.0178997185355921
0.704,0.141853530943998,0.0583750045123077,0.00220736131205981,0.0383085968614603,0.0178591866104322
0.705,0.141611486258024,0.0582983291503783,0.00220108365406072,0.0382787223481874,0.0178186748399192
0.706,0.141369399455662,0.0582215487190997,0.00219482486582894,0.0382486836597169,0.0177781948754362
0.707,0.141127327542942,0.0581446924444951,0.00218858460593339,0.0382184999601605,0.0177377583683665
0.708,0.140885327525893,0.0580677895525878,0.002182362532943,0.0381881904136299,0.0176973769700933
0.709,0.140643456410543,0.0579908692694012,0.00217615830542672,0.0381577741842369,0.0176570623319999
0.71,0.140401771202921,0.0579139608209586,0.00216997158195347,0.038127270436093,0.0176168261054695
0.711,0.140160328909056,0.0578370934332831,0.00216380202109219,0.0380966983333101,0.0175766799418853
0.712,0.139919186534976,0.0577602963323982,0.00215764928141182,0.0380660770399998,0.0175366354926306
0.713,0.13967840108671,0.0576835987443271,0.00215151302148128,0.0380354257202738,0.0174967044090886
0.714,0.139438029570288,0.0576070298950931,0.00214539289986951,0.0380047635382438,0.0174568983426426
0.715,0.139198128991738,0.0575306190107196,0.00213928857514545,0.0379741096580216,0.0174172289446757
0.716,0.138958756357088,0.0574543953172298,0.00213319970587803,0.0379434832437188,0.0173777078665712
0.717,0.138719968672367,0.057378388040647,0.00212712595063618,0.0379129034594471,0.0173383467597123
0.718,0.138481822943605,0.0573026264069944,0.00212106696798884,0.0378823894693183,0.0172991572754823
0.719,0.138244355804604,0.0572271371177696,0.00211502242768373,0.0378519558281173,0.0172601513678666
0.72,0.138007571482035,0.0571519365738679,0.00210899208709048,0.0378216080720083,0.0172213377897875
0.721,0.137771456150209,0.0570770295120709,0.00210297581824347,0.0377913451232136,0.0171827200386698
0.722,0.137535977931074,0.0570024090050462,0.00209697360784176,0.0377611592900143,0.0171442963564408
0.723,0.137301086894219,0.0569280564613475,0.00209098555724915,0.0377310362667497,0.0171060597295298
0.724,0.1370667354291,0.0568539441499405,0.00208501187131535,0.0377009597431444,0.0170679975862666
0.725,0.136832890279942,0.0567800429762789,0.00207905278193288,0.0376709158136023,0.0170300953005462
0.726,0.13659951819097,0.0567063238458164,0.00207310852099425,0.0376408905725275,0.0169923382462636
0.727,0.136366585906412,0.0566327576640068,0.00206717932039195,0.037610870114324,0.0169547117973139
0.728,0.136134060170492,0.0565593153363035,0.0020612654120185,0.0375808405333956,0.016917201327592
0.729,0.135901907727438,0.0564859677681604,0.00205536702776642,0.0375507879241465,0.016879792210993
0.73,0.135670095321475,0.0564126858650312,0.0020494843995282,0.0375206983809807,0.0168424698214119
0.731,0.135438589696829,0.0563394405323695,0.00204361775919635,0.037490557998302,0.0168052195327438
0.732,0.135207357597727,0.056266202675629,0.00203776733866339,0.0374603528705146,0.0167680267188835
0.733,0.134976365768394,0.0561929432002634,0.00203193336982183,0.0374300690920223,0.0167308767537263
0.734,0.134745580953056,0.0561196330117264,0.00202611608456417,0.0373996927572293,0.016693755011167
0.735,0.13451496989594,0.0560462430154716,0.00202031571478291,0.0373692099605394,0.0166566468651007
0.736,0.134284499341271,0.0559727441169528,0.00201453249237058,0.0373386067963568,0.0166195376894224
0.737,0.134054136033276,0.0558991072216237,0.00200876664921967,0.0373078693590853,0.0165824128580271
0.738,0.13382384671618,0.0558253032349378,0.0020030184172227,0.037276983743129,0.0165452577448099
0.739,0.133593562744844,0.0557513170928139,0.00199728748021417,0.0372459436336377,0.0165080627292034
0.74,0.133363196801072,0.0556771529537255,0.00199157300467056,0.0372147524763058,0.0164708262418732
0.741,0.133132686641138,0.055602822764281,0.00198587420311833,0.0371834169715262,0.0164335512820285
0.742,0.132901995095783,0.055528346259224,0.00198019033413394,0.0371519470743899,0.0163962454174217
0.743,0.132671110070216,0.0554537509614328,0.00197452070234382,0.0371203559946862,0.0163589207843487
0.744,0.132440079933484,0.0553790581514559,0.00196886520648239,0.037088652606157,0.016321589082111
0.745,0.132208996802152,0.0553042776754219,0.00196322430869207,0.0370568392766977,0.0162842585273204
0.746,0.131977952792788,0.0552294193794593,0.0019575984711153,0.0370249183742036,0.0162469373365887
0.747,0.13174704002196,0.0551544931096965,0.0019519881558945,0.0369928922665703,0.0162096337265278
0.748,0.131516350606235,0.0550795087122623,0.00194639382517209,0.036960763321693,0.0161723559137493
0.749,0.13128597666218,0.055004476033285,0.0019408159410905,0.0369285339074673,0.0161351121148653
0.75,0.131056010306362,0.0549294049188932,0.00193525496579215,0.0368962063917885,0.0160979105464873
0.751,0.130826543655349,0.0548543052152154,0.00192971136141947,0.0368637831425521,0.0160607594252273
0.752,0.130597668825707,0.0547791867683802,0.00192418559011489,0.0368312665276535,0.0160236669676971
0.753,0.130369477934006,0.0547040594245161,0.00191867811402082,0.0367986589149881,0.0159866413905084
0.754,0.13014206309681,0.0546289330297516,0.00191318939527971,0.0367659626724513,0.015949690910273
0.755,0.129915516430689,0.0545538174302153,0.00190771989603396,0.0367331801679386,0.0159128237436028
0.756,0.129689930052208,0.0544787224720356,0.00190227007842601,0.0367003137693452,0.0158760481071095
0.757,0.129465396077937,0.0544036580013412,0.00189684040459828,0.0366673658445668,0.015839372217405
0.758,0.12924200662444,0.0543286338642605,0.0018914313366932,0.0366343387614986,0.015802804291101
0.759,0.129019786369276,0.054253645708786,0.00188604365208537,0.0366012276617718,0.0157663427232263
0.76,0.128798679731929,0.0541786752099293,0.0018806782210319,0.0365680212141316,0.0157299757810752
0.761,0.128578611903289,0.0541037043804348,0.00187533558026544,0.0365347092173919,0.0156936912727149
0.762,0.128359488845658,0.0540287155707796,0.00187001593299415,0.0365012826004343,0.0156574765469859
0.763,0.128141197292742,0.0539536914691737,0.00186471914890172,0.0364677334222088,0.0156213184935016
0.764,0.12792367218867,0.0538786292996958,0.00185944444891519,0.0364340620979981,0.0155852133642317
0.765,0.127706909507048,0.0538035405971383,0.00185419062755459,0.0364002766460384,0.0155491670796533
0.766,0.127490905221482,0.0537284368962936,0.00184895647933997,0.0363663850845663,0.0155131855602435
0.767,0.127275655305581,0.0536533297319542,0.00184374079879137,0.0363323954318181,0.0154772747264793
0.768,0.12706115573295,0.0535782306389125,0.00183854238042881,0.0362983157060301,0.0154414404988379
0.769,0.126847402477198,0.0535031511519609,0.00183336001877235,0.0362641539254386,0.0154056887977963
0.77,0.126634391511931,0.0534281028058917,0.00182819250834202,0.0362299181082802,0.0153700255438317
0.771,0.126422118810756,0.0533530971354975,0.00182303864365785,0.0361956162727912,0.0153344566574211
0.772,0.126210580347279,0.0532781456755705,0.0018178972192399,0.0361612564372078,0.0152989880590416
0.773,0.12599977209511,0.0532032599609034,0.00181276702960818,0.0361268466197666,0.0152636256691703
0.774,0.125789690027853,0.0531284515262883,0.00180764686928276,0.0360923948387039,0.0152283754082843
0.775,0.125580330119117,0.0530537319065178,0.00180253553278365,0.036057909112256,0.0151932431968607
0.776,0.125371688342507,0.0529791126363843,0.00179743181463091,0.0360233974586594,0.0151582349553766
0.777,0.125163760671632,0.0529046052506802,0.00179233450934457,0.0359888678961503,0.0151233566043091
0.778,0.124956543080099,0.0528302212841978,0.00178724241144466,0.0359543284429653,0.0150886140641352
0.779,0.124750156672645,0.0527559632343454,0.00178215326479137,0.0359197753342623,0.0150540151317688
0.78,0.124544821466201,0.0526818231892921,0.00177706431475935,0.0358851932327779,0.0150195672741227
0.781,0.124340718149281,0.052607791179425,0.00177197363498485,0.0358505671172328,0.0149852746484526
0.782,0.124137988081992,0.0525338551773496,0.00176688012736567,0.0358158822823328,0.0149511381023576
0.783,0.123936733296024,0.0524600010978889,0.00176178352206119,0.035781124338768,0.01491715517378
0.784,0.123736891363525,0.0523862218354686,0.0017566854281522,0.0357462909962915,0.0148833182145687
0.785,0.123538261616041,0.0523125186359714,0.00175158878146657,0.0357113918530629,0.0148496165969166
0.786,0.123340643385116,0.0522388927452799,0.00174649651783217,0.0356764365072416,0.0148160396930168
0.787,0.123143836002297,0.0521653454092765,0.00174141157307687,0.0356414345569871,0.0147825768750625
0.788,0.122947638799129,0.052091877873844,0.00173633688302853,0.035606395600459,0.0147492175152466
0.789,0.122751851107156,0.0520184913848648,0.00173127538351501,0.0355713292358167,0.0147159509857624
0.79,0.122556272257924,0.0519451871882217,0.00172623001036418,0.0355362450612198,0.0146827666588028
0.791,0.122360701582979,0.0518719665297971,0.00172120369940392,0.0355011526748277,0.0146496539065609
0.792,0.122164938413865,0.0517988306554738,0.00171619938646207,0.0354660616748001,0.0146166021012299
0.793,0.121968782082129,0.0517257808111342,0.00171122000736651,0.0354309816592963,0.0145836006150028
0.794,0.121772031919314,0.051652818242661,0.00170626849794511,0.035395922226476,0.0145506388200727
0.795,0.121574487256968,0.0515799441959368,0.00170134779402573,0.0353608929744986,0.0145177060886327
0.796,0.121375947426634,0.0515071599168441,0.00169646083143624,0.0353259035015236,0.0144847917928759
0.797,0.121176211759859,0.0514344666512656,0.00169161054600449,0.0352909634057105,0.0144518853049953
0.798,0.120975079588187,0.0513618656450839,0.00168679987355837,0.0352560822852188,0.014418975997184
0.799,0.120772259346143,0.0512893634074883,0.00168203187221927,0.035221270842365,0.014386056212347
0.8,0.120567443078474,0.0512169702095063,0.00167730880618376,0.035186537950178,0.014353123605593
0.801,0.120360434590785,0.0511446940699617,0.00167263156532082,0.0351518880815209,0.0143201793442698
0.802,0.120151149449542,0.0510725407554745,0.00166799966517184,0.0351173213090907,0.0142872281079633
0.803,0.119939614982072,0.0510005137804616,0.00166341124695064,0.0350828333054184,0.014254278088498
0.804,0.119726061173582,0.050928609143829,0.0016588629552499,0.035048414238712,0.0142213380192254
0.805,0.119510846159918,0.0508568168304417,0.00165435085425957,0.0350140517063009,0.0141884148335313
0.806,0.119294328076928,0.0507851268251645,0.0016498710081696,0.0349797333055143,0.0141555154648012
0.807,0.11907686506046,0.0507135291128622,0.00164541948116993,0.0349454466336815,0.0141226468464211
0.808,0.11885881524636,0.0506420136783996,0.00164099233745051,0.0349111792881318,0.0140898159117766
0.809,0.118640536770476,0.0505705705066416,0.00163658564120129,0.0348769188661944,0.0140570295942535
0.81,0.118422387768655,0.0504991895824529,0.00163219545661221,0.0348426529651987,0.0140242948272376
0.811,0.118204726376745,0.0504278608906985,0.00162781784787323,0.0348083691824738,0.0139916185441146
0.812,0.117987910730592,0.0503565744162431,0.00162344887917428,0.0347740551153491,0.0139590076782702
0.813,0.117772298966043,0.0502853201439515,0.00161908461470533,0.0347396983611538,0.0139264691630903
0.814,0.117558249218947,0.0502140880586887,0.0016147211186563,0.0347052865172173,0.0138940099319606
0.815,0.11734611962515,0.0501428681453194,0.00161035445521716,0.0346708071808687,0.0138616369182667
0.816,0.117136268320499,0.0500716503887084,0.00160598068857784,0.0346362479494374,0.0138293570553946
0.817,0.116929053440842,0.0500004247737207,0.0016015958829283,0.0346015964202527,0.0137971772767298
0.818,0.116724833122025,0.0499291812852209,0.00159719610245849,0.0345668401906437,0.0137651045156583
0.819,0.116523843039684,0.0498579155496435,0.00159277834891365,0.0345319732807222,0.0137331424872825
0.82,0.116326116466735,0.0497866304564733,0.00158834146897508,0.0344969982190718,0.0137012903358466
0.821,0.116131566762329,0.049715331327416,0.0015838856703951,0.0344619206628115,0.0136695451767314
0.822,0.11593998737186,0.0496440259163989,0.00157941252199709,0.0344267493975952,0.013637902096455
0.823,0.115751051826959,0.0495727244095705,0.00157492495367551,0.0343914963376116,0.0136063541526721
0.824,0.115564436205708,0.0495014337837306,0.00157042631884053,0.0343561701028022,0.0135748955924576
0.825,0.115379899075147,0.0494301561848504,0.00156591948703738,0.0343207739331714,0.0135435232048819
0.826,0.115197199002318,0.0493588937589007,0.00156140732781126,0.0342853110687234,0.0135122337790153
0.827,0.11501609455426,0.0492876486518526,0.00155689271070742,0.0342497847494624,0.0134810241039282
0.828,0.114836344298015,0.0492164230096769,0.00155237850527105,0.0342141982153926,0.0134498909686909
0.829,0.114657706800623,0.0491452189783445,0.0015478675810474,0.0341785547065184,0.0134188311623738
0.83,0.114479940629126,0.0490740387038266,0.00154336280758167,0.0341428574628439,0.0133878414740472
0.831,0.114302804350563,0.0490028843320939,0.00153886705441909,0.0341071097243735,0.0133569186927814
0.832,0.114126056531975,0.0489317580091174,0.00153438319110487,0.0340713147311113,0.0133260596076469
0.833,0.113949455740404,0.0488606618808682,0.00152991408718425,0.0340354757230615,0.013295261007714
0.834,0.113772760542889,0.0487895980933171,0.00152546261220244,0.0339995959402286,0.013264519682053
0.835,0.113595729506471,0.0487185687924351,0.00152103163570465,0.0339636786226166,0.0132338324197342
0.836,0.113418121198192,0.0486475761241931,0.00151662402723612,0.0339277270102299,0.0132031960098281
0.837,0.113239694185092,0.0485766222345621,0.00151224265634206,0.0338917443430726,0.013172607241405
0.838,0.113060207034211,0.0485057092695131,0.00150789039256769,0.0338557338611491,0.0131420629035352
0.839,0.112879586708454,0.0484348306069499,0.00150356845018745,0.0338196902708641,0.013111560021997
0.84,0.112697960813718,0.0483639720938023,0.00149927589986299,0.033783600613288,0.0130810966686242
0.841,0.1125155053266,0.04829312143264,0.001495011079743,0.033747453231888,0.0130506721292713
0.842,0.112332444594391,0.0482222681816721,0.00149077159546317,0.0337112377725291,0.013020286903814
0.843,0.112149051335078,0.0481514037547477,0.00148655432014619,0.0336749451834729,0.0129899427061486
0.844,0.111965478241481,0.0480805301894223,0.0014823570496726,0.0336385762489782,0.0129596422274848
0.845,0.111781725734124,0.0480096589098654,0.00147817899102269,0.0336021407210353,0.0129293883269975
0.846,0.111597794233529,0.0479388013402462,0.00147401935117676,0.0335656483516346,0.0128991838638621
0.847,0.111413684160219,0.047867968904734,0.00146987733711512,0.0335291088927666,0.0128690316972535
0.848,0.111229395934717,0.0477971730274983,0.00146575215581808,0.0334925320964215,0.012838934686347
0.849,0.111044929977544,0.0477264251327083,0.00146164301426593,0.0334559277145899,0.0128088956903175
0.85,0.110860286709224,0.0476557366445334,0.00145754911943899,0.033419305499262,0.0127789175683404
0.851,0.11067546655028,0.0475851189871429,0.00145346967831755,0.0333826752024283,0.0127490031795907
0.852,0.110490469921234,0.0475145835847062,0.00144940389788193,0.0333460465760792,0.0127191553832435
0.853,0.110305297242608,0.0474441418613925,0.00144535098511241,0.0333094293722051,0.0126893770384739
0.854,0.110119948934925,0.0473738052413712,0.00144131014698932,0.0332728333427964,0.0126596710044572
0.855,0.109934425418709,0.0473035851488117,0.00143728059049295,0.0332362682398435,0.0126300401403684
0.856,0.109748727114481,0.0472334930078832,0.0014332615226036,0.0331997438153367,0.0126004873053826
0.857,0.109562854442764,0.0471635402427551,0.00142925215030159,0.0331632698212665,0.012571015358675
0.858,0.109376807824081,0.0470937382775968,0.00142525168056721,0.0331268560096232,0.0125416271594207
0.859,0.109190500492731,0.0470240939155999,0.0014212587955262,0.033090508941223,0.0125123240353744
0.86,0.109003776662872,0.0469546070352435,0.00141727197162072,0.0330542299132917,0.0124831052289251
0.861,0.10881650779779,0.0468852740594039,0.00141329016404945,0.0330180171144322,0.0124539691515439
0.862,0.108628592609898,0.0468160879553549,0.00140931280676757,0.0329818656246239,0.0124249133837843
0.863,0.108439957060732,0.0467470382347678,0.00140533981248678,0.0329457674152227,0.0123959346752819
0.864,0.108250641547182,0.0466781155746888,0.00140137209752983,0.0329097145401359,0.012367030476175
0.865,0.108060782735404,0.0466093141212741,0.00139741126265958,0.0328737012082372,0.0123381994910497
0.866,0.10787051729155,0.0465406280206802,0.00139345890863887,0.0328377216284003,0.0123094404244921
0.867,0.107679981881778,0.0464720514190634,0.00138951663623055,0.0328017700094989,0.0122807519810884
0.868,0.10748931317224,0.04640357846258,0.00138558604619745,0.0327658405604068,0.0122521328654246
0.869,0.107298647829092,0.0463352032973863,0.00138166873930242,0.0327299274899977,0.0122235817820871
0.87,0.107108122518489,0.0462669200696387,0.00137776631630831,0.0326940250071453,0.0121950974356618
0.871,0.106917873906586,0.0461987229254934,0.00137388037797796,0.0326581273207234,0.0121666785307349
0.872,0.106728038659537,0.0461306060111069,0.00137001252507422,0.0326222286396058,0.0121383237718926
0.873,0.106538753443497,0.0460625634726354,0.00136616435835993,0.0325863231726661,0.012110031863721
0.874,0.106350154924621,0.0459945894562353,0.00136233747859792,0.0325504051287781,0.0120818015108062
0.875,0.106162379769064,0.0459266781080629,0.00135853348655106,0.0325144687168155,0.0120536314177343
0.876,0.10597556464298,0.0458588235742746,0.00135475398298218,0.032478508145652,0.0120255202890916
0.877,0.105789846212525,0.0457910200010266,0.00135100056865412,0.0324425176241615,0.0119974668294641
0.878,0.105605361143852,0.0457232615344754,0.00134727484432973,0.0324064913612176,0.011969469743438
0.879,0.105422144676931,0.0456555460606625,0.00134357932226183,0.0323704272399023,0.0119415258949801
0.88,0.105240112461719,0.0455878760343104,0.00133991673591786,0.0323343276670957,0.0119136310044716
0.881,0.105059152902442,0.0455202551533352,0.00133628878335223,0.0322981963240619,0.0118857818378456
0.882,0.104879127157593,0.0454526883588462,0.00133269612720633,0.0322620381664495,0.0118579762065857
0.883,0.10469986913993,0.0453851818351461,0.00132913839470849,0.0322258594242915,0.0118302129677273
0.884,0.104521286942668,0.0453177392698458,0.00132561326618408,0.0321896639277968,0.0118024938644762
0.885,0.104343381003297,0.0452503610250686,0.00132211716533079,0.0321534522577607,0.0117748228291747
0.886,0.104166151759306,0.0451830474629378,0.00131864651584631,0.0321172249949786,0.0117472037941651
0.887,0.103989599648186,0.0451157989455768,0.00131519774142834,0.032080982720246,0.0117196406917898
0.888,0.103813725107425,0.0450486158351089,0.00131176726577457,0.0320447260143582,0.011692137454391
0.889,0.103638528574513,0.0449814984936574,0.00130835151258272,0.0320084554581105,0.011664698014311
0.89,0.103464010486941,0.0449144472833457,0.00130494690555046,0.0319721716322985,0.0116373263038923
0.891,0.103290171282198,0.0448474625662972,0.00130154986837549,0.0319358751177174,0.0116100262554771
0.892,0.103117011397774,0.044780544704635,0.00129815682475552,0.0318995664951627,0.0115828018014077
0.893,0.102944531271159,0.0447136940604827,0.00129476419838824,0.0318632463454297,0.0115556568740265
0.894,0.102772731339842,0.0446469109959635,0.00129136841297134,0.0318269152493138,0.0115285954056757
0.895,0.102601612041314,0.0445801958732007,0.00128796589220253,0.0317905737876105,0.0115016213286978
0.896,0.102431173813063,0.0445135490543177,0.00128455305977949,0.031754222541115,0.0114747385754349
0.897,0.10226141709258,0.0444469709014379,0.00128112633939993,0.0317178620906228,0.0114479510782294
0.898,0.102092342317355,0.0443804617766845,0.00127768215476154,0.0316814930169293,0.0114212627694237
0.899,0.101924030746901,0.044314022910665,0.00127421694880502,0.0316451142749437,0.0113946789625114
0.9,0.101756626247903,0.0442476560894733,0.00127072818120142,0.0316087233716049,0.0113682048499656
0.901,0.101590245364759,0.0441813626297074,0.0012672148078528,0.0315723180807252,0.0113418433710015
0.902,0.101424977319589,0.044115143378469,0.00126367728089224,0.0315358964429907,0.0113155952115768
0.903,0.101260884012225,0.0440489987133635,0.00126011754868384,0.0314994567659609,0.011289458804391
0.904,0.101097919198195,0.0439829276740164,0.0012565390365797,0.031462999249955,0.0112634289477348
0.905,0.100935946703574,0.0439169282750701,0.0012529456494326,0.0314265258101365,0.0112374983076615
0.906,0.100774830354437,0.0438509985311673,0.0012493412920953,0.0313900383616684,0.0112116595502244
0.907,0.100614433976858,0.0437851364569504,0.00124572986942058,0.031353538819714,0.0111859053414768
0.908,0.100454621396914,0.043719340067062,0.00124211528626122,0.0313170290994367,0.011160228347472
0.909,0.100295256440679,0.0436536073761447,0.00123850144746999,0.0312805111159997,0.0111346212342633
0.91,0.100136202934227,0.0435879363988409,0.00123489225789966,0.0312439867845663,0.0111090766679041
0.911,0.0999773247036349,0.0435223251497932,0.001231291622403,0.0312074580202996,0.0110835873144477
0.912,0.0998184855749762,0.0434567716436441,0.0012277034458328,0.031170926738363,0.0110581458399474
0.913,0.0996595493743265,0.0433912738950363,0.00122413163304182,0.0311343948539198,0.0110327449104565
0.914,0.0995003799277606,0.0433258299186122,0.00122058008888283,0.0310978642821332,0.0110073771920284
0.915,0.0993408410613537,0.0432604377290143,0.00121705271820862,0.0310613369381664,0.0109820353507163
0.916,0.0991807966011805,0.0431950953408853,0.00121355342587195,0.0310248147371827,0.0109567120525735
0.917,0.0990201103733163,0.0431298007688675,0.00121008611672559,0.0309882995943455,0.0109313999636534
0.918,0.0988586462038359,0.0430645520276037,0.00120665469562233,0.0309517934248178,0.0109060917500094
0.919,0.0986962577446665,0.0429993461912216,0.00120326160392229,0.0309152972179199,0.010880780713596
0.92,0.0985328286332537,0.0429341801306909,0.00119990697939636,0.030878810694409,0.0108554627016814
0.921,0.0983683027465425,0.0428690518230163,0.00119658969967051,0.030842333060964,0.0108301364256522
0.922,0.0982026842009769,0.0428039603512372,0.00119330738222581,0.0308058630101847,0.010804803461013
0.923,0.0980360373525005,0.0427389059044281,0.00119005638439844,0.0307693987205923,0.0107794682473866
0.924,0.0978684969707039,0.0426738907182131,0.0011868332668723,0.0307329387824722,0.010754137452613
0.925,0.0977002280791586,0.0426089183374094,0.00118363563377563,0.0306964825405937,0.0107288180633367
0.926,0.0975313957014361,0.0425439923068339,0.00118046108923669,0.030660029339726,0.0107035170662021
0.927,0.0973621648611079,0.0424791161713039,0.00117730723738371,0.0306235785246383,0.0106782414478539
0.928,0.0971927005817455,0.0424142934756364,0.00117417168234494,0.0305871294400998,0.0106529981949365
0.929,0.0970231678869205,0.0423495277646485,0.00117105202824863,0.0305506814308798,0.0106277942940945
0.93,0.0968537318002043,0.0422848225831574,0.00116794587922302,0.0305142338417474,0.0106026367319724
0.931,0.0966845573451684,0.0422201814759802,0.00116485083939637,0.030477786017472,0.0105775324952148
0.932,0.0965158095453844,0.0421556079879339,0.00116176451289692,0.0304413373028226,0.0105524885704661
0.933,0.0963476534244238,0.0420911056638358,0.0011586845038529,0.0304048870425686,0.010527511944371
0.934,0.096180254005858,0.0420266780485028,0.00115560841639258,0.0303684345814791,0.0105026096035738
0.935,0.0960137763132586,0.0419623286867521,0.00115253385464419,0.0303319792643233,0.0104777885347193
0.936,0.0958483853701972,0.0418980611234008,0.00114945842273598,0.0302955204358706,0.0104530557244518
0.937,0.0956842462002451,0.0418338789032661,0.0011463797247962,0.03025905744089,0.010428418159416
0.938,0.0955215238269739,0.0417697855711649,0.00114329536495309,0.0302225896241509,0.0104038828262564
0.939,0.095360322480617,0.0417057807785533,0.00114020347475214,0.0301861145490752,0.0103794533062843
0.94,0.0952006504877727,0.0416418600710521,0.00113710327335041,0.0301496285566151,0.010355128435392
0.941,0.0950424635095949,0.0415780186755717,0.00113399482019649,0.0301131288260385,0.0103309050393421
0.942,0.0948856645417928,0.0415142515003118,0.00113087901503053,0.0300766133749293,0.0103067779337683
0.943,0.0947301039146309,0.0414505531347618,0.00112775759788417,0.0300400810591872,0.0102827399241747
0.944,0.0945756400862671,0.0413869217430614,0.0011246326216634,0.0300035333543751,0.0102587852112692
0.945,0.0944221747530496,0.041323359276475,0.0011215058919541,0.0299669737968415,0.0102349107310498
0.946,0.0942696096113263,0.0412598676862669,0.00111837921434218,0.029930405922935,0.0102111134195146
0.947,0.0941178463574454,0.0411964489237014,0.00111525439441356,0.0298938332690042,0.0101873902126614
0.948,0.0939667866877548,0.0411331049400428,0.00111213323775413,0.0298572593713978,0.0101637380464882
0.949,0.0938163322986027,0.0410698376865553,0.0011090175499498,0.0298206877664643,0.010140153856993
0.95,0.0936663848863372,0.0410066491145032,0.00110590913658647,0.0297841219905523,0.0101166345801739
0.951,0.0935168461473061,0.0409435411751509,0.00110280980325005,0.0297475655800104,0.0100931771520286
0.952,0.0933676177778577,0.0408805158197626,0.00109972135552645,0.0297110220711873,0.0100697785085553
0.953,0.09321860147434,0.0408175749996027,0.00109664559900158,0.0296744950004314,0.0100464355857519
0.954,0.093069698933101,0.0407547206659353,0.00109358433926132,0.0296379879040915,0.0100231453196163
0.955,0.0929208118504888,0.0406919547700249,0.0010905393818916,0.0296015043185161,0.00999990464614654
0.956,0.0927718419228514,0.0406292792631356,0.00108751253247832,0.0295650477800538,0.00997671050134057
0.957,0.0926226908465369,0.0405666960965318,0.00108450559660737,0.0295286218250532,0.00995355982119638
0.958,0.0924732603178934,0.0405042072214778,0.00108152037986468,0.0294922299898629,0.00993044954171192
0.959,0.0923234781014878,0.0404418149816429,0.001078558227954,0.0294558729353226,0.00990737986643585
0.96,0.0921733201179048,0.0403795214328054,0.001075619586937,0.0294195480543431,0.0098843543919588
0.961,0.0920227954194269,0.0403173276102993,0.0010727042432354,0.029383252151205,0.0098613769031083
0.962,0.0918719461900346,0.0402552335290146,0.00106981132363092,0.0293469814415588,0.0098384513729488
0.963,0.0917208477454063,0.0401932381833972,0.00106693929526536,0.0293107315524249,0.00981558196278166
0.964,0.0915695824646996,0.0401313391550438,0.00106408642552268,0.0292745003977024,0.00979276975459447
0.965,0.0914182177027523,0.0400695332929979,0.00106125122178898,0.0292382885705894,0.00977001262556976
0.966,0.0912668208144021,0.0400078174463033,0.00105843219145035,0.0292020966642839,0.00974730845289007
0.967,0.091115459154487,0.0399461884640034,0.00105562784189292,0.0291659252719839,0.00972465511373793
0.968,0.0909642000778447,0.0398846431951419,0.00105283668050278,0.0291297749868875,0.00970205048529588
0.969,0.0908131109393131,0.0398231784887624,0.00105005721466604,0.0290936464021925,0.00967949244474646
0.97,0.09066225909373,0.0397617911939086,0.0010472879517688,0.0290575401110971,0.00965697886927219
0.971,0.0905117118959333,0.0397004781596239,0.00104452739919717,0.0290214567067993,0.00963450763605561
0.972,0.0903615367007607,0.0396392362349521,0.00104177406433725,0.0289853967824971,0.00961207662227927
0.973,0.0902118008630501,0.0395780622689368,0.00103902645457515,0.0289493609313884,0.00958968370512569
0.974,0.0900625717376393,0.0395169531106214,0.00103628307729696,0.0289133497466714,0.0095673267617774
0.975,0.0899139166793662,0.0394559056090498,0.0010335424398888,0.0288773638215439,0.00954500366941695
0.976,0.0897659030430686,0.0393949166132654,0.00103080304973677,0.0288414037492041,0.00952271230522687
0.977,0.0896185981835843,0.0393339829723119,0.00102806341422698,0.02880547012285,0.0095004505463897
0.978,0.0894720694557511,0.0392731015352328,0.00102532204074552,0.0287695635356796,0.00947821627008797
0.979,0.0893263317348959,0.0392122711634399,0.00102257846694319,0.0287336841154582,0.0094560086791069
0.98,0.0891813387976214,0.0391514931639454,0.0010198334607381,0.0286978314488287,0.00943382859574929
0.981,0.0890370314917113,0.0390907694936108,0.00101708809005233,0.0286620050088986,0.00941167728319014
0.982,0.0888933377361297,0.0390301027591465,0.00101434372281194,0.0286262041552405,0.00938955644547675
0.983,0.0887501725210217,0.038969496217112,0.00101160202694696,0.0285904281338917,0.00936746822752867
0.984,0.0886074903872239,0.0389089517615479,0.00100886394012669,0.0285546765427871,0.009345413889535
0.985,0.0884652940454776,0.0388484694907431,0.00100612946975709,0.0285189494074489,0.00932339351303957
0.986,0.0883235862065241,0.0387880495029864,0.00100339862324412,0.0284832467533995,0.00930140717958621
0.987,0.0881823695811048,0.0387276918965666,0.00100067140799373,0.0284475686061614,0.00927945497071874
0.988,0.0880416468799609,0.0386673967697728,0.000997947831411879,0.0284119149912569,0.00925753696798099
0.989,0.0879014208138337,0.0386071642208937,0.00099522790090452,0.0283762859342083,0.00923565325291678
0.99,0.0877616940934646,0.0385469943482182,0.000992511623877609,0.028340681460538,0.00921380390706996
0.991,0.0876224694295948,0.0384868872500352,0.000989799007737101,0.0283051015957683,0.00919198901198433
0.992,0.0874837495329658,0.0384268430246336,0.000987090059888952,0.0282695463654217,0.00917020864920374
0.993,0.0873455371143187,0.0383668617703023,0.000984384787739116,0.0282340157950205,0.00914846290027201
0.994,0.0872078348843949,0.03830694358533,0.000981683198693549,0.028198509910087,0.00912675184673296
0.995,0.0870706455539356,0.0382470885680058,0.000978985300158206,0.0281630287361436,0.00910507557013042
0.996,0.0869339718336823,0.0381872968166184,0.000976291099539042,0.0281275722987127,0.00908343415200823
0.997,0.0867978164343762,0.0381275684294568,0.000973600604242013,0.0280921406233166,0.0090618276739102
0.998,0.0866621820667586,0.0380679035048098,0.000970913821673073,0.0280567337354777,0.00904025621738017
0.999,0.0865267204727901,0.0380082597015714,0.000968228274211512,0.0280213351016505,0.00901869640752486
1,0.0863919581056418,0.037948700678834,0.000965547689397329,0.0279859695604367,0.00899718342899992


==> data/SynergyCorr.csv <==
syn_in,strength,closeness,betweenness
151.443746743883,7.77568145907175,0.00520833333333333,18.6389711222347
123.972966473467,6.66852324454158,0.00518134715025907,17.297487630463
7.80028178415637,1.54142696117471,0.0045045045045045,9.00565644202285
19.0445238624065,1.76870466163041,0.0050251256281407,16.0408606319298
15.0576668043381,1.49443408300404,0.00478468899521531,13.1856797040202
25.7920267934148,2.69028566194338,0.00490196078431373,13.2781370103067
69.7145520359526,4.39719147008908,0.0050251256281407,13.1914378445778
125.011109626118,5.51622957785541,0.00480769230769231,17.2639222863325
2.0028739656898,1.04003134724452,0.00350877192982456,1.41004408716541
11.0995111454338,2.10771035349616,0.00483091787439614,13.331073119892
19.3206253049849,1.92132146955475,0.00467289719626168,11.2478904856549
116.975919968178,7.81482734843531,0.00515463917525773,17.6794103148515
139.090196338951,10.8811476348351,0.00531914893617021,24.1692739086554
42.0214343255632,3.80460641651633,0.00480769230769231,9.07444078277795
1.75710222005537,0.931066595083673,0.00325732899022801,0.499783979134992
11.4985969250008,1.63373848968365,0.00444444444444444,7.48795094388872
87.5610464984486,5.54656668795497,0.0050761421319797,17.4267582703498
3.23470052393701,1.31680054552348,0.00448430493273543,9.83349782337371
114.512096509277,13.2077747273019,0.00531914893617021,25.3595405779625
120.861413615927,12.3857593946318,0.00523560209424084,19.8461607867478
49.7414124429305,3.13898889869904,0.00452488687782805,11.7298942328328
38.6996644221239,4.03756326062231,0.00446428571428571,8.25440804618517
119.164974315591,4.93148387983217,0.00471698113207547,12.9827024282568
32.2052025292705,3.11581687306147,0.0048780487804878,13.7862712136572
147.15278937905,7.32238809008261,0.00520833333333333,18.6193783389071
61.0020045545724,3.58533091443882,0.0050761421319797,15.4192819180073
112.692567492683,5.091965487498,0.00515463917525773,17.8102299649086
90.1999989771675,4.80706686988094,0.00523560209424084,21.7307738029145
124.677155485738,7.91494769946338,0.00520833333333333,18.6936199853538
28.7008089390295,2.80540790856375,0.00467289719626168,12.0841676214741
11.9106644157262,2.49510835409155,0.004739336492891,11.8229013618892
32.14575415743,3.04073360694321,0.00492610837438424,13.9556056881532
114.67076027377,12.8359053170728,0.00526315789473684,19.6166349732273
148.451647053999,9.92238249236038,0.00523560209424084,18.4690380811916
44.5061826762412,4.04546113781338,0.00476190476190476,8.39270049875851
61.4829498893522,4.20064017587026,0.00490196078431373,10.6876619756378
106.46506229043,5.81803586104418,0.00505050505050505,14.2075975164178
8.86816038091142,1.55913102995545,0.00458715596330275,10.9352163676833
10.3694376313117,1.66557680711013,0.00467289719626168,11.8276872525068
129.464521095754,4.95444471867629,0.00523560209424084,19.6107935511761
16.4353754464393,2.91721732138813,0.0050251256281407,15.4672461742643
2.81520379898491,1.221914064786,0.00436681222707424,9.73785399397976
23.3985935809397,2.99748356941303,0.00429184549356223,8.6669257674512
8.64083881631417,1.53783169684772,0.00458715596330275,6.14659915514256
104.078745564766,5.29684975459077,0.00526315789473684,19.6166349732273
121.969924119882,12.9093805102578,0.00531914893617021,23.5469627795661
3.55428712224289,1.16029332064516,0.00374531835205993,4.9579351954548
4.00149685322536,1.36897895001997,0.004149377593361,6.34413705988484
48.0397654890988,4.07947238923507,0.00401606425702811,4.80615190589317
141.669281032468,6.40974308999356,0.00476190476190476,10.0058415931018
13.399202255963,2.50541070742487,0.00469483568075117,11.9573862186871
71.9503049064493,5.36538877453138,0.00510204081632653,18.0131652303029
6.18565518993834,1.72499408422536,0.00460829493087558,12.6984038909394
122.270263293111,7.25928903838765,0.00520833333333333,17.8710631904159
70.8572840585237,5.31744682799981,0.00495049504950495,11.2857332648367
39.2327541462022,3.04339252500528,0.00476190476190476,10.5173785613653
1.42896190216672,0.91086136223115,0.00409836065573771,7.5035568742988
1.74595991442188,1.02194816000326,0.0040650406504065,7.1648304507197
21.9294399466862,2.2292063702079,0.00465116279069767,8.72959118647683
101.407057780032,6.36283926649484,0.00492610837438424,11.1928112527961
55.5783032551536,2.81210227547409,0.00446428571428571,8.42833023520719
61.2534065630419,4.96253342730722,0.00495049504950495,14.8118745083593
27.8271099455762,2.41732037036566,0.00483091787439614,13.9255060820125
143.625140625267,6.87408687156026,0.00526315789473684,20.8654245524273
108.251217399205,4.80499062381525,0.00480769230769231,18.2029978423806
148.003939846257,7.11919077291822,0.00518134715025907,16.7806205679109
77.9122194404789,4.5330430999168,0.00495049504950495,12.4716715853782
48.0432839676805,2.98641280148187,0.00512820512820513,19.5392642789059
70.16210314015,4.31767837014684,0.00497512437810945,14.6349021072511
137.01900353375,5.60497383064855,0.00448430493273543,9.5352824678113
111.471071267823,6.86741540442271,0.00505050505050505,13.2413599512872
78.8288189595324,5.23640962095787,0.00495049504950495,10.7772719745954
10.6842879069409,1.5766748003267,0.00454545454545455,6.71167517186483
5.76587776443392,1.36084953068188,0.00469483568075117,9.2142314852964
6.02173994759545,1.36597653536616,0.00460829493087558,12.1131492832227
147.613172463326,8.9938170613485,0.00526315789473684,21.7420866379212
146.441431400016,7.84384136055184,0.00520833333333333,18.4065043624099
4.3609982447986,1.35103570583461,0.00418410041841004,7.08958728135504
152.727808976753,7.84040130579593,0.00523560209424084,18.4690380811916
20.0338056264453,2.36165865598689,0.005,16.7865439540349
17.4434864910087,2.06844742084948,0.00469483568075117,9.50819136285791
122.534830759294,10.8837505756749,0.00518134715025907,17.4266792078957
47.456636729522,3.0144624787223,0.004739336492891,14.7044617604331
5.86648201771081,1.96346468473374,0.00444444444444444,8.87281630570302
85.3933181009003,5.07127427057862,0.00490196078431373,10.180863226317
30.9853445396209,2.54191040082236,0.00512820512820513,17.8234780667648
8.1217204310127,1.55002200922606,0.00458715596330275,10.5018122693293
4.65396727280347,1.20061982051667,0.00436681222707424,5.51743324471179
113.102227270505,6.80942300205843,0.00512820512820513,17.3118136570242
12.5903970290467,2.45187358307656,0.0045662100456621,11.7857615705484
103.342436822602,5.3566843164545,0.00529100529100529,25.2575412232727
65.9768414734217,4.26026609535974,0.0048780487804878,13.245442929614
141.864570994817,7.62575410223985,0.00512820512820513,13.3294317081953
67.8072691186908,4.40303854540643,0.00485436893203883,13.6030498332251
8.69415239078844,1.39557576389825,0.00444444444444444,5.62128427025534
8.23095524203916,1.76561573672386,0.00478468899521531,13.4681029524593
45.2413349370142,2.97622240259327,0.00483091787439614,19.409069666536
33.1480839332391,3.5955314910042,0.00454545454545455,11.3083638349186
42.2779281487016,3.4709567270627,0.0050761421319797,16.5431772555003
32.7369381579774,2.43397104959836,0.005,15.2261603079442
50.4762357449571,3.21593213525115,0.00483091787439614,9.84716430588025
44.8919671878976,3.90790983596129,0.00458715596330275,9.03532349776597
29.4225739970026,2.31737049542386,0.00480769230769231,9.6530225415372
25.0368524058935,2.10273346954457,0.00452488687782805,11.6914897928584
2.70942923763149,1.14531686924484,0.00364963503649635,2.7273084782748
14.1267207376746,1.82982924402761,0.00465116279069767,11.4464625457971
16.598579632687,2.56132940814265,0.00476190476190476,12.6721277983961
56.026650738616,3.76068974115623,0.00483091787439614,18.5781590598789
111.819571637961,5.66597882534343,0.00505050505050505,11.0151463228024
78.0428957507158,3.60245485564238,0.00446428571428571,9.55663035036238
1.84400928104647,1.01770661319994,0.00333333333333333,0.742244794695948
33.6788803792805,2.51742799929774,0.00478468899521531,8.5992694663576
71.2307593133424,4.05857507436065,0.00505050505050505,15.6478840490072
8.99005892963844,1.46171285211581,0.00434782608695652,4.24463231639188
13.8173374993055,2.58393911713743,0.00436681222707424,9.56308888953891
13.1299952011596,2.75408442891783,0.00469483568075117,11.47227412769
12.7234299355625,1.87951157329072,0.005,15.1362080098727
137.00094663659,6.83908838548969,0.0050761421319797,20.3730166428608
71.3798178248503,5.00805054234295,0.00478468899521531,9.43844780109883
11.2931769294944,2.30537610332378,0.00483091787439614,13.8000665011826
50.5458761840016,3.40378660465069,0.005,15.6657173981728
95.4893155469039,3.91322767208543,0.00505050505050505,11.4360474524255
40.5119048807622,3.02534495963279,0.00505050505050505,13.6017355033779
150.535784242626,8.01066366085945,0.00518134715025907,18.2628917734257
152.168450753782,8.15295776009689,0.00518134715025907,17.1338258849595
1.94361220340134,1.06034599012256,0.00364963503649635,3.06403505116988
136.592534610044,6.47890040379933,0.00510204081632653,16.4011337383236
5.63931886316198,1.31180330621831,0.00469483568075117,13.4140859719194
29.9961891261824,2.62461165801988,0.00478468899521531,11.2206904116551
90.4399541467218,3.93630046537427,0.00446428571428571,9.79364694065754
10.6573600198268,2.44179004979428,0.0048780487804878,13.404341216734
34.4654255170583,2.62007750300877,0.0048780487804878,14.3638668127298
10.4772472534206,1.82925674970803,0.00469483568075117,11.7217641249383
7.67555321681062,1.58928494187274,0.0045045045045045,10.0466523259404
74.9468303969122,3.15777434563899,0.00420168067226891,4.25326109280644
2.14313463931451,0.934450672617215,0.00326797385620915,0.474681717185624
25.8442317520598,2.5301551841269,0.00515463917525773,16.5358509941838
53.2650076370897,3.98308470117069,0.0050761421319797,12.0143496316183
46.6745466995896,3.02502945165222,0.0045662100456621,11.9659192734252
28.2340282165801,3.17185516148156,0.00471698113207547,11.8646143649424
112.133358054046,4.31256154313935,0.0045045045045045,10.4949774577342
23.7906269329183,2.28610721673617,0.00462962962962963,9.67638006835354
3.74033091926237,1.39389135838908,0.0045045045045045,10.5792610797614
16.0324634070168,1.96260467104476,0.00497512437810945,16.172892181834
152.610815033907,8.52134894928209,0.00523560209424084,17.4750303891562
136.526011947808,6.15835192879697,0.005,12.3881425536934
30.0375629959202,2.97251009498317,0.00469483568075117,10.4970339091373
11.0407529263633,1.67721498052247,0.00458715596330275,9.94304058384693
101.682058831317,5.52858782190083,0.00497512437810945,14.4658531054612
3.38616104470827,1.14833455041385,0.0037593984962406,3.32101085096959
36.2769847901986,3.62321731629929,0.00431034482758621,6.89832588903896
31.9425802886477,2.58454977774498,0.00492610837438424,10.2678307220775
14.5134331475366,1.99428523448095,0.00465116279069767,8.18718046822485
109.488356830285,13.9907815692451,0.00526315789473684,19.6166349732273
1.83912982116291,1.01958439456817,0.00342465753424658,1.02313007016474
5.78498767691378,1.6189350587888,0.00429184549356223,9.57312447035945
14.715083264261,2.12449588694637,0.0045045045045045,9.81846156651682
108.089313201275,4.31504744069595,0.0050251256281407,11.7567927558111
26.1444781136653,2.53591320477231,0.00480769230769231,12.9076999567223
132.06956446467,7.33772584900908,0.00523560209424084,18.4690380811916
3.31250248392454,1.26626074699059,0.00425531914893617,7.87506465518457
91.5757735664029,5.93192406435345,0.00485436893203883,13.763495672508
146.941270616169,8.58553446797467,0.00529100529100529,21.5382859954641
90.8261382601169,5.83174010284543,0.0050251256281407,16.0058944147419
16.075584166188,1.990908790205,0.0048780487804878,16.3008780247487
0.493645852736113,0.445260637580563,0.00367647058823529,2.27091726595127
43.4640855173815,3.45803616637448,0.004739336492891,11.2216896692517
46.6639792250468,3.05512229750876,0.00476190476190476,11.4875459236879
88.7855760465238,3.95191302157413,0.00476190476190476,17.4116591670453
5.68857505275284,1.11364393906625,0.00460829493087558,9.27326385364184
105.715348375757,5.93380693456009,0.00529100529100529,24.7615656871869
83.2013032301947,4.99860820269861,0.005,10.393980280882
97.3314966401956,6.21050743352069,0.00495049504950495,10.6021873390732
10.0002892260749,1.48628176389316,0.00440528634361234,6.76480719050273
38.2003721505709,2.23110450692973,0.00462962962962963,10.0302270614519
40.8674510035932,3.20558652679146,0.00497512437810945,13.2144130306763
38.4114911663902,3.65793337183887,0.00460829493087558,8.44137068585874
3.71903483337267,0.983484174984797,0.0040650406504065,5.41780982074084
3.68968956280542,0.993481198014335,0.0043859649122807,9.1075316457587
82.1022964783104,3.55058687028805,0.00436681222707424,8.85456645770196
14.2713493415796,2.15761913606791,0.00465116279069767,10.4147173490971
148.195839169734,7.14567817677098,0.00515463917525773,16.59311896818
66.9317874748166,5.4399835121636,0.00492610837438424,15.0000938112068
50.0549886022553,3.06158003343367,0.00518134715025907,18.1910841828626
46.3188398198867,3.61820481047894,0.00497512437810945,14.6282576889901
106.327955048389,6.21461921494491,0.00492610837438424,11.7202467652571
18.5246563310865,1.79179781027284,0.00469483568075117,8.11770693679479
27.1481959491686,2.6236269677902,0.00510204081632653,17.6596919948139


==> data/SynergyTable.csv <==
synHub,synHubVal,synHubStrength,synHubBetweenness
79,152.7,7.8,18.5
145,152.6,8.5,17.5
125,152.2,8.2,17.1
1,151.4,7.8,18.6
124,150.5,8,18.3
34,148.5,9.9,18.5
182,148.2,7.1,16.6
66,148,7.1,16.8
76,147.6,9,21.7
25,147.2,7.3,18.6
163,146.9,8.6,21.5
77,146.4,7.8,18.4
64,143.6,6.9,20.9
93,141.9,7.6,13.3
50,141.7,6.4,10
13,139.1,10.9,24.2
70,137,5.6,9.5
118,137,6.8,20.4


==> data/Synergy_19_Single.dat <==
beta_s,synergy_19_smooth_1,synergy_19_smooth_2,synergy_19_smooth_3,synergy_19_smooth_4,synergy_19_smooth_5,synergy_19_smooth_6,synergy_19_smooth_7,synergy_19_smooth_8,synergy_19_smooth_9,synergy_19_smooth_10
0.025,0,5.83799557641652e-05,4.77883449208753e-05,4.17768139401528e-05,3.9385127484997e-05,3.56688110556363e-05,3.3159159259882e-05,3.04059348714483e-05,2.85199268188443e-05,2.6935916273893e-05
0.027,0,7.67144573165074e-05,6.00335260155022e-05,5.16204314256984e-05,4.77730949333928e-05,4.3075125987056e-05,3.92678109047701e-05,3.61310105053729e-05,3.38576930921242e-05,3.16584673866825e-05
0.029,0,9.71190311166191e-05,7.4388077099308e-05,6.31955265229066e-05,5.80216933942082e-05,5.21331757280707e-05,4.71102126424061e-05,4.32398533810769e-05,4.05962282699881e-05,3.78096965345465e-05
0.031,0,0.000117931921356227,8.91412063732159e-05,7.50970522876257e-05,6.86120934914647e-05,6.14944662315989e-05,5.52621460458751e-05,5.06004036110459e-05,4.75871445863118e-05,4.42140928353455e-05
0.033,0,0.000140115363077584,0.000105261755960353,8.81197883687507e-05,8.03923733202626e-05,7.1911736275848e-05,6.45078822566485e-05,5.8841721845383e-05,5.54656191015965e-05,5.15166604027279e-05
0.035,0,0.00016352375411743,0.000122578040117797,0.000102121816452409,9.31980580583833e-05,8.32387286076377e-05,7.46822134649212e-05,6.7838162142515e-05,6.41012370322606e-05,5.95787294289156e-05
0.037,0,0.000188032697552911,0.000140968933696808,0.000117002356555952,0.000106918271352541,9.5377870182744e-05,8.56789867590387e-05,7.75008015045642e-05,7.34005092062629e-05,6.83032748101827e-05
0.039,0,0.000213678451882844,0.000160604973583162,0.000132899097810107,0.000121742194695088,0.000108502500445467,9.77143145542224e-05,8.79530493030037e-05,8.34855732641722e-05,7.78320741172288e-05
0.041,0,0.000240603897682222,0.000181677353345293,0.000149969500998893,0.000137857579351409,0.00012278048376018,0.000110981422671996,9.93345798824585e-05,9.45003460467048e-05,8.83202709973184e-05
0.043,0,0.000269041046137278,0.000204346062470038,0.000168348731242395,0.000155394755338996,0.000138323170450685,0.000125588032768475,0.00011176372014003,0.000106572939443559,9.98935009646859e-05
0.045,0,0.000299311039045478,0.000228739886362643,0.000188149657996766,0.000174426631427447,0.000155185396800211,0.000141556362334369,0.000125337449525294,0.000119815660393414,0.000112647891400536
0.047,0,0.000331837933342204,0.000254923806040994,0.000209429823212976,0.000194928966032129,0.000173332705475685,0.00015878644693824,0.000140128516631395,0.00013432764443353,0.000126651238493112
0.049,0,0.000367125910978251,0.000282794471563821,0.000232085172567754,0.000216669824386588,0.000192553633712084,0.000176970021866347,0.000156172816540548,0.000150196553131121,0.000141945553516698
0.051,0,0.000405547691999521,0.000312334164603778,0.000256106822016588,0.000239545272725058,0.000212742122844654,0.000195925220454056,0.000173486599142039,0.00016746756362062,0.000158535985031376
0.053,0,0.000447320559714145,0.000343649895970653,0.000281620633016894,0.000263628896578135,0.000233938763002754,0.000215644059667415,0.000192069551917804,0.000186139460574456,0.000176389271007256
0.055,0,0.000492506360692476,0.000376973405611368,0.000308887212528007,0.000289171800772782,0.000256330793109848,0.00023629244010316,0.000211904799942432,0.000206164636203053,0.000195433738824473
0.057,0,0.000541053098429746,0.000412643617041784,0.000338337780099838,0.000316616314125084,0.000280245936655515,0.000258188137588611,0.00023292621422851,0.000227408267363082,0.000215507668395918
0.059,0,0.000593041750488951,0.000450982736013808,0.000370615421856697,0.000346530604728695,0.000306038660966078,0.000281610534774752,0.000254924077588947,0.000249548515564049,0.000236219393241535
0.061,0,0.000648538731700285,0.00049232770848006,0.000406180961672773,0.00037933185488497,0.000333992012316706,0.000306785866504476,0.000277816069343447,0.000272442908373098,0.000257389484480095
0.063,0,0.000707558617035109,0.000537043746885193,0.000445261751699102,0.00041525767772406,0.00036431456687171,0.000333900314167519,0.000301687637432674,0.00029618075280291,0.000279115530535414
0.065,0,0.000770064141605949,0.000585524330165888,0.000487851672363571,0.000454366117204915,0.000397140430684535,0.000363100005700462,0.000326791998418256,0.000321083135311704,0.000301772137136365
0.067,0,0.000835895938267987,0.000638337359740015,0.000533725539017382,0.000496561295585398,0.00043255672153579,0.000394509601583711,0.000353551674691419,0.000347717982497501,0.000326040648705672
0.069,0,0.000904584614327951,0.00069671150585789,0.000582653327217534,0.000541812544620923,0.000470762349437603,0.000428341261994023,0.000382463133462005,0.000376808010776803,0.000352838089701782
0.071,0,0.000975956223738976,0.000761425197620531,0.000634549327128046,0.000590167558644146,0.000511963851710101,0.000464826663524832,0.000413928805297648,0.00040889509479137,0.000382826855626999
0.073,0,0.00105022068379928,0.000832633307702224,0.00068947353599018,0.00064173684641129,0.000556350285733864,0.000504200195096778,0.000448244097242447,0.00044430661184811,0.000416360584349558
0.075,0,0.00112797177515215,0.000909867152350517,0.000747631658122436,0.000696693731102148,0.000604093228949919,0.000546698957957711,0.000485597392816968,0.000483155441919076,0.000453484156103617
0.077,0,0.00121017077201535,0.000991933775566926,0.000809340379377427,0.000755251790407516,0.000655375125779352,0.000592620725303043,0.000526158223972896,0.000525419364155901,0.000494007326405219
0.079,0,0.00129785500687688,0.00107702666767344,0.00087481714614443,0.00081755554619155,0.000710502023646963,0.000642527108135415,0.000570456365906641,0.000571361842062677,0.000537967709963235
0.081,0,0.00139189369597973,0.00116418491855145,0.000944296870182203,0.000883798691738239,0.000769716729489738,0.000696818995897462,0.000618844898459927,0.000621172067191539,0.000585410112836922
0.083,0,0.001492981021709,0.00125346218875694,0.00101806258824191,0.000954247039355666,0.000833167240773427,0.000755668971046784,0.000671405171391839,0.00067488820736164,0.000636323435001208
0.085,0,0.00160163613259192,0.00134592670952049,0.00109644546206713,0.001029238520376,0.000900906745492539,0.000819021309055949,0.000727946804378824,0.000732397406659147,0.000690640670346693
0.087,0,0.00171832886605808,0.00144360801886145,0.00117986018325053,0.00110920517042982,0.000972843151369679,0.000886561590112286,0.000787934725820893,0.000793348197097948,0.000748140196661567
0.089,0,0.00184407271021614,0.00154863619873668,0.00126890761250601,0.00119471700296943,0.00104865432518777,0.000957781732052154,0.000850446050376027,0.000856975268490378,0.0008081662289619
0.091,0,0.00197974073134819,0.00166258350470179,0.00136408204536764,0.00128626933402205,0.0011283011475375,0.00103246944765014,0.000915035281490054,0.000922946072581594,0.000870455263791956
0.093,0,0.00212593588981353,0.00178645158052784,0.00146572754233172,0.00138425345771023,0.00121209660509972,0.00111076274118984,0.000981843015201935,0.000991477601563005,0.000935258567400121
0.095,0,0.00228299104004867,0.00192067145820127,0.00157403792885674,0.00148895664625172,0.00130070579064544,0.00119314990846387,0.00105159594014376,0.00106333638807228,0.0010033421757389
0.097,0,0.00245112186971607,0.00206537066186927,0.00168905288709187,0.00160058826568139,0.00139522886273573,0.00128048712806026,0.00112566191595071,0.00113992867232494,0.00107610149872713
0.099,0,0.00263111382031062,0.00222169157175996,0.00181077514488559,0.001719463882331,0.00149725250495349,0.00137381676942905,0.00120583192222954,0.00122323242035441,0.0011556024905267
0.101,0,0.00282343640786881,0.00239042921764669,0.00193940270882451,0.00184595794979721,0.00160786993298727,0.00147385998343748,0.00129327708838274,0.00131453943903695,0.0012431813044007
0.103,0,0.00302808164213808,0.00257176226870208,0.00207534796476782,0.00198048364076103,0.00172755756390166,0.00158096915015412,0.00138843878818951,0.00141430756258024,0.00133927059389187
0.105,0,0.00324456402657675,0.00276525303349801,0.00221923767784735,0.00212349284698779,0.00185617501613724,0.00169512787884887,0.00149102863980584,0.00152216065252343,0.0014433995128226
0.107,0,0.00347169631936694,0.00296967279988902,0.00237195826054134,0.00227547218847106,0.00199296915583367,0.00181593026059152,0.00160003161215771,0.00163687687899924,0.0015541645494714
0.109,0,0.00370721028269937,0.0031828735301696,0.00253468063272249,0.00243693527257999,0.00213703962104935,0.00194279874225247,0.00171424974227808,0.0017569546820012,0.00166978480709685
0.111,0,0.00395003201316345,0.00340382004391974,0.00270832046745619,0.00260846164700503,0.00228801126753045,0.00207558814729953,0.001833108225028,0.0018816428950052,0.00178933844805304
0.113,0,0.00420058861898119,0.00363284745542606,0.00289347053622436,0.00279070214766148,0.00244607959934396,0.00221464215775575,0.00195671099396675,0.00201102185870249,0.00191286976068436
0.115,0,0.00446080822000715,0.00387166117368177,0.00309040070892543,0.00298437889868955,0.00261201076887763,0.00236079331419945,0.00208584072135188,0.00214600342099972,0.00204138915932549
0.117,0,0.00473420482340772,0.00412327415004423,0.00329902510979022,0.00319031027085555,0.00278700372191667,0.00251531572510446,0.00222186912465077,0.00228821731978802,0.00217676496115391
0.119,0,0.00502510171366637,0.00439087730301735,0.00351906986905626,0.00340949806129234,0.0029718776441943,0.00267947414153924,0.00236600786461706,0.00243908037367743,0.00232071183140751
0.121,0,0.00533633887002371,0.00467688423673327,0.00375075374442539,0.00364294419352441,0.00316756946893503,0.00285442678735102,0.00251928935909371,0.00259980033220097,0.00247460010505173
0.123,0,0.00566905464764367,0.00498290334734981,0.00399485785093629,0.00389162157992598,0.00337525803412997,0.00304124881960304,0.00268262307267008,0.00277144919047767,0.00263951173892205
0.125,0,0.00602268577761352,0.0053097378230504,0.00425272566096447,0.00415647412172104,0.00359636408253674,0.00324093232857459,0.00285679551668191,0.00295496318921251,0.00281624031172398
0.127,0,0.0063950052919453,0.00565776147913585,0.00452660870429518,0.00443874865948512,0.00383301896525226,0.00345479022918838,0.00304279154215866,0.00315152485918381,0.00300565314157508
0.129,0,0.00678352807657618,0.00602878075209727,0.00482039573852015,0.00474110601159568,0.00408947980074085,0.0036858687748986,0.00324296037741729,0.0033639515858631,0.0032101219426032
0.131,0,0.00718721268990622,0.00642412879755755,0.00513632973538999,0.00506510766652108,0.00436834184322729,0.00393598396661086,0.00345872405443633,0.00359397391926351,0.00343112123328495
0.133,0,0.00760655854090727,0.00684428774613677,0.00547455114407818,0.00541082286408997,0.00466996662814241,0.00420525022311591,0.00369020717955921,0.0038417955674728,0.00366882400433566
0.135,0,0.00804360588912301,0.00728888870345224,0.00583309789118106,0.00577682859549138,0.0049924819721231,0.00449208038108974,0.00393623693349435,0.00410609339665338,0.00392210171870944
0.137,0,0.00850186781547205,0.00775650685634685,0.00620758544629471,0.00615988786430151,0.0053315634501997,0.00479293907324234,0.00419415460252631,0.00438384530903503,0.00418835727821342
0.139,0,0.00898503890124341,0.0082446219102096,0.00659173023354937,0.00655499999916961,0.00568133092884158,0.00510276969275152,0.0044601443344149,0.00467086164854164,0.00446390859487469
0.141,0,0.00949585576849333,0.00875217463411127,0.00698225187829248,0.00695959002709721,0.00603853540885572,0.00541880983936959,0.00473215274876197,0.0049648111685252,0.00474671957299496
0.143,0,0.0100360594231288,0.00927988118859587,0.00737942903969518,0.00737401474658362,0.00640299856454477,0.00574102239390667,0.00501021863911617,0.00526554782218003,0.00503670255790252
0.145,0,0.0106063952549075,0.00983023312568061,0.00778709941075234,0.00780156272762595,0.006777612743707,0.00607209551823074,0.00529647297297295,0.00557511076254277,0.00533571833595213
0.147,0,0.0112070853100377,0.0104080559574093,0.00821303323842254,0.00824891184386519,0.00716847651662297,0.00641758842759293,0.00559523964770773,0.00589780658929571,0.00564763302976532
0.149,0,0.0118400996914672,0.0110209458218293,0.00866748156818276,0.008725395721095,0.00758301474521962,0.00678435662362667,0.00591179887187072,0.00623881751202651,0.00597703298519691
0.151,0,0.0125066552538909,0.0116728114763291,0.00915614520043532,0.009236016413075,0.00802532223138568,0.00717623961041122,0.00624917609916566,0.00660098533947903,0.00632649871187989
0.153,0,0.0132067333352941,0.0123630539316639,0.00967943235301841,0.0097806511791378,0.00849574398178845,0.00759365916340991,0.00660784789491977,0.00698452889155479,0.00669637358918139
0.155,0,0.0139390797569528,0.0130865664519556,0.0102324586612061,0.010354052484189,0.00899087520787381,0.00803361932947015,0.00698574193608377,0.007387043999313,0.00708476386620262
0.157,0,0.0147018693662797,0.0138342147978035,0.01080548974367,0.0109462967306653,0.00950391074641049,0.00849004165455794,0.00737856358479923,0.00780380452287469,0.00748783098199716
0.159,0,0.0154955304331343,0.0145975945802407,0.0113892390961444,0.0115479769047002,0.0100285028669617,0.00895733044556506,0.00778268163868368,0.0082306313988163,0.00790234026421244
0.161,0,0.0163186467743841,0.015370295149366,0.0119774542498403,0.0121525462284742,0.0105602974876645,0.0094316352676236,0.008195444391247,0.00866450926289542,0.00832589036863263
0.163,0,0.0171672378424005,0.016147681144389,0.0125668169903561,0.0127561970934091,0.0110968192774359,0.00991072561894206,0.00861499226748506,0.00910343698302146,0.00875674174757714
0.165,0,0.0180347587250593,0.0169268924936307,0.0131569433576781,0.0133578610601682,0.0116374716559722,0.0103939909308052,0.00904025782387963,0.00954642765925563,0.00919381664990059
0.167,0,0.0189124865171634,0.0177069600497651,0.0137503952325012,0.0139592012846295,0.0121838501109188,0.0108826409458734,0.00947116502744053,0.00999368707707566,0.00963692183149518
0.169,0,0.0197926352892331,0.0184876663986409,0.0143502577195952,0.0145623098529104,0.0127390925204953,0.0113789318656527,0.00990852586214906,0.0104462761673346,0.0100868225959133
0.171,0,0.0206682646263286,0.0192662962226828,0.0149562225856059,0.0151662226373077,0.0133028650470901,0.0118824021905171,0.0103513331512215,0.0109033057078135,0.0105425122233617
0.173,0,0.0215330247134792,0.0200373298470505,0.0155643010562635,0.0157666752264535,0.0138708025686229,0.0123894750365173,0.010796439079315,0.0113616212248048,0.0110008737588784
0.175,0,0.022381156335684,0.0207924432396385,0.0161668238163823,0.0163561029253156,0.0144345086785448,0.0128934581353814,0.0112385551925281,0.0118158029931125,0.0114566800123322
0.177,0,0.0232073100305786,0.0215218164766901,0.016752797287973,0.0169241275921595,0.0149819899209976,0.0133847535917628,0.0116705531284459,0.0122586268205199,0.0119029185454578
0.179,0,0.024005856987032,0.0222210139150166,0.0173124731000802,0.0174623318418227,0.0155028107480206,0.013854429667641,0.012086408369414,0.0126846238270299,0.0123337611984678
0.181,0,0.024772127936662,0.0228849673992671,0.0178399037104247,0.0179654648896148,0.0159905637814925,0.0142970966598761,0.0124819367525979,0.0130897300777062,0.0127450307415612
0.183,0,0.0255026179050857,0.0235067053345529,0.0183328959138776,0.0184312157164061,0.0164427671092391,0.0147109774760884,0.0128546537513854,0.0134709653378611,0.0131340252869369
0.185,0,0.0261949862119197,0.0240773526864472,0.0187930108424603,0.0188602130686276,0.0168608642850334,0.0150979076346587,0.0132037744753876,0.0138264330730554,0.0134995182887945
0.187,0,0.0268482269462579,0.0245842165704414,0.019228015477038,0.0192570565043602,0.0172499270668324,0.0154634155914343,0.0135289836319522,0.0141537696878573,0.013840466042935
0.189,0,0.0274379884930936,0.0250073628445137,0.0196139224386297,0.0196014580930057,0.0175964847935168,0.0157964459343939,0.0138226203099019,0.0144448554522579,0.0141488706810125
0.191,0,0.0279365301563759,0.025340533548869,0.0199202050316668,0.0198710993141676,0.0178832926408539,0.0160793263389806,0.0140783979439433,0.0146956371263944,0.0144182228722888
0.193,0,0.028395369187843,0.0256122720380263,0.0201695943329741,0.0200883862413371,0.0181335199725536,0.016319803985164,0.014301246101669,0.0149087920153659,0.0146456608593108
0.195,0,0.0287512638078319,0.0258155152951799,0.0203680017561051,0.0202464801947915,0.0183271545569157,0.0165099766605646,0.0144780405669344,0.0150710389520961,0.0148301383755349
0.197,0,0.0290110083559289,0.0259475743693452,0.0204650850112522,0.0203052209770985,0.0184332787651393,0.016626443780059,0.0146031719887462,0.0151824582498562,0.0149601180347232
0.199,0,0.0292045449050729,0.0260411046336862,0.0205386465065381,0.0203363571245144,0.0185180457079053,0.0167171730235968,0.0146988197180962,0.0152645384711455,0.0150567362968715
0.201,0,0.0292480456203887,0.0260003614080866,0.0205332162268514,0.0202951883164378,0.0185349680252876,0.0167350334460928,0.0147296031087677,0.0152786026571019,0.0150908535679259
0.203,0,0.029199026157822,0.0258818123660742,0.0204803863343191,0.020206227451557,0.0184919863085049,0.0167109017757183,0.0147254944455477,0.0152543915642734,0.0150900450912616
0.205,0,0.029041813331513,0.0256693533199023,0.0203332017203435,0.0200294008625439,0.0183804221721316,0.0166187932775131,0.0146588161834422,0.0151711517679981,0.0150261165498314
0.207,0,0.0288447931707828,0.0253982681521057,0.0201664740676508,0.0198373957408144,0.0182666178053167,0.0165183982644892,0.0145732778664071,0.0150677631493591,0.0149411094865772
0.209,0,0.0285036152427817,0.0250105403515148,0.0198866414228064,0.0195426194926466,0.018047737207034,0.0163338508529317,0.0144304143503931,0.0149023784569198,0.014798684704978
0.211,0,0.0281386654745457,0.0246041821752487,0.0196052547908852,0.0192338349084165,0.0178193098116078,0.0161471235948839,0.014276515377366,0.0147225827511832,0.014636427557847
0.213,0,0.0276608249788113,0.0241064033625722,0.0192517967539704,0.0188456741638102,0.0175272959234013,0.0158940187405738,0.0140590985310419,0.0144865505251552,0.0144178642729055
0.215,0,0.027114593246997,0.0235305603494439,0.0188371300394369,0.0184115173064968,0.0171870621465097,0.0155961769889013,0.0138129787227875,0.0142181947332606,0.014164968983232
0.217,0,0.0264299660725477,0.0228686190507747,0.0183391451380087,0.0179062521114864,0.0167693269783809,0.0152235077887324,0.0135082254543155,0.0138881423867931,0.0138550243379829
0.219,0,0.0257283833869366,0.0221813264309904,0.0178188644414995,0.0173807345446014,0.0163380283569729,0.0148289960703369,0.0131772850085556,0.0135351413588519,0.0135197056800731
0.221,0,0.0250133068841752,0.0214840800528642,0.0172623856798206,0.0168227586742257,0.0158698931410592,0.0144037334623733,0.0128211932915238,0.0131609561831233,0.0131626611492803
0.223,0,0.0242733885189899,0.0207784305179283,0.0166943334508111,0.0162593571462249,0.015394756681894,0.0139790169304132,0.0124626868362693,0.0127813303137886,0.0128008588841929
0.225,0,0.0235478966256567,0.0200903241524832,0.0161500975355844,0.0157116918296834,0.014931230104661,0.0135702780597184,0.0121124059943839,0.0124124380103656,0.0124463964719872
0.227,0,0.0228311954262986,0.01941312009527,0.0156261321415718,0.0151766596589363,0.0144758255703748,0.0131711590303943,0.0117666568010525,0.0120510337247122,0.0120963198957917
0.229,0,0.0220924561937072,0.0187260135792517,0.0151045109264762,0.014642877442499,0.0140171216297319,0.012769913680793,0.0114174042492099,0.0116867432986896,0.0117422129734304
0.231,0,0.0213186171863226,0.0180202391717514,0.0145781858865407,0.0141059242163661,0.0135504464731777,0.0123614153664213,0.0110611238061883,0.0113151868285106,0.0113804097105445
0.233,0,0.0205096179918199,0.0172955922640627,0.0140453698965676,0.0135654909443942,0.0130755682454725,0.0119446719556948,0.0106974279735217,0.0109356999937878,0.0110104678272756
0.235,0,0.0196783995271092,0.0165604290714504,0.0135095367099185,0.0130253805183018,0.0125966950456914,0.0115228258299391,0.0103290662869454,0.0105513340575345,0.0106351687582662
0.237,0,0.0188498131992736,0.0158306754195254,0.0129786289222023,0.0124930728513947,0.0121220535503702,0.0111025572627953,0.00996150329340897,0.0101683405844354,0.0102600848038344
0.239,0,0.0180464169474013,0.0151195855266827,0.0124582345256395,0.0119748845725013,0.0116588486950698,0.0106888211507378,0.0095990223560214,0.00979150294798337,0.00988958668024604
0.241,0,0.017280318695662,0.0144344767286498,0.0119510931242826,0.0114739967967164,0.0112108074388392,0.0102842831903468,0.00924405742214155,0.00942345838589107,0.00952616388845689
0.243,0,0.0165532949964954,0.0137771334532849,0.0114575698298751,0.0109905938344878,0.01077827420394,0.0098896631470667,0.00889741659301948,0.00906498082801742,0.00917065442898169
0.245,0,0.015856791030611,0.0131438072205765,0.0109756552618521,0.0105218631916167,0.0103582108758472,0.00950373485520615,0.0085582821237964,0.00871498089636756,0.00882224480189406
0.247,0,0.0151726669590512,0.0125257347578672,0.0105008544176673,0.0100620595509852,0.00994435953669066,0.00912345013135417,0.0082243665048124,0.00837067104208188,0.00847860161324981
0.249,0,0.0144843238826927,0.0119154455246831,0.0100278878532016,0.00960529334109168,0.00953063467397777,0.00874596159933702,0.00789375360752674,0.00802964122157668,0.00813765880728974
0.251,0,0.0137844741695545,0.0113099530568305,0.0095547579536543,0.00914905096502626,0.00911432057795993,0.0083701859687198,0.00756576831701786,0.00769097764234773,0.00779871616779191
0.253,0,0.0130752166804222,0.0107106498454741,0.00908311082196806,0.00869440511428701,0.00869619511280293,0.00799683603893174,0.00724093831060694,0.00735523651389197,0.00746243317832471
0.255,0,0.012368036768848,0.0101233073371367,0.00861823627882862,0.00824601476877993,0.00828052971658702,0.00762842069926623,0.00692099405785799,0.00702444404770742,0.00713082902224689
0.257,0,0.0116825684132351,0.00955751006446734,0.0081686865929592,0.00781164910210486,0.00787458400469974,0.0072689326606969,0.00660863069590661,0.00670184338309087,0.00680703852115544
0.259,0,0.0110343737550998,0.00902088736472378,0.00774174937554601,0.0073974800702925,0.00748397613088327,0.00692128777340898,0.00630570404534576,0.0063898051738299,0.00649334611050191
0.261,0,0.0104317506930633,0.0085173710487111,0.00734127719558407,0.00700684320451877,0.00711193897217762,0.00658733183641998,0.00601346711684563,0.00608981111564278,0.00619124614371701
0.263,0,0.00987630062608183,0.00804743472164044,0.00696777765435561,0.00664045515718623,0.00675959189709254,0.00626804182781365,0.00573274008462943,0.00580261546012577,0.00590160409636001
0.265,0,0.00936292845344727,0.00760809378312912,0.00661841338543003,0.00629641370192415,0.00642594076560756,0.00596352590473999,0.00546391028647334,0.00552824501475303,0.00562465656611885
0.267,0,0.00888154118069237,0.00719376944891438,0.00628775263787459,0.00597084947338964,0.00610844382094561,0.00567340678492435,0.00520722009110007,0.00526631668631332,0.00536032863310216
0.269,0,0.00842807654915368,0.00680195024439484,0.00597299577807528,0.00566216632273209,0.00580649599961423,0.00539864126798734,0.0049639256645131,0.0050175579941549,0.00510965354500883
0.271,0,0.00799995427316539,0.00643095849490783,0.0056725146182104,0.00536930963974463,0.00551961812991768,0.00513945183821537,0.00473442118982207,0.00478211481354286,0.00487292595699344
0.273,0,0.00759465916749105,0.00607923534679035,0.00538526556479187,0.00509122368600285,0.00524696380142478,0.00489493246235985,0.00451791982533446,0.0045592263651183,0.00464936600289737
0.275,0,0.00720974114732356,0.00574534076737905,0.00511078961866519,0.00482685159486468,0.00498731936496891,0.00466304858963721,0.00431245370455557,0.00434722521489828,0.00443711929524889
0.277,0,0.00684278213852429,0.00542791926829367,0.00484915943795307,0.00457514429448695,0.00473914182585732,0.00444073487515153,0.00411496381028502,0.00414359768786586,0.00423335868929266
0.279,0,0.00649143748346915,0.0051256021816363,0.00460035704547848,0.00433516092811565,0.0045010602321947,0.00422527185940678,0.0039226874598821,0.00394603372792074,0.00403561222109335
0.281,0,0.0061539231637538,0.00483729362545732,0.00436398223603184,0.00410611104710562,0.00427217142126743,0.00401517878159147,0.00373416822444663,0.00375328806193007,0.00384252847087413
0.283,0,0.00582907187380459,0.00456221296489214,0.00413926577928356,0.00388735188848283,0.00405203678436505,0.00381021452975583,0.00354927028969836,0.00356520287413856,0.00365386581209329
0.285,0,0.00551633302087859,0.00429989481216126,0.00392506941978401,0.00367838837494435,0.00384068226678025,0.00361137764081183,0.00336917845597698,0.00338270780616842,0.00347049241144422
0.287,0,0.00521533424161694,0.00404996978622286,0.00371977873366279,0.00347872923858897,0.00363843755502434,0.00342064178233155,0.00319614233335323,0.00320759670023258,0.00329414297950697
0.289,0,0.00492408586932878,0.00381126439294207,0.00352136702523292,0.00328736031556811,0.00344505259630446,0.00323904608095645,0.00303151609783334,0.00304087435831788,0.00312569658686496
0.291,0,0.00464179072713891,0.00358320224312566,0.00332886377499609,0.00310376364565153,0.00326037812551263,0.00306710447694423,0.00287597784125817,0.00288303755985715,0.00296560589751644
0.293,0,0.00436932670971408,0.00336604507974779,0.00314252840662201,0.0029280827569409,0.00308451765394362,0.00290500501119454,0.00272970968515324,0.00273423865664019,0.00281408420298505
0.295,0,0.00410924678326294,0.00316089277795003,0.0029638502869485,0.00276112266586982,0.00291782746929492,0.00275260982524908,0.00259239778072867,0.00259428557281371,0.00267110542231976
0.297,0,0.00386539293708371,0.00296945034127024,0.0027952353007713,0.00260415259211062,0.00276080187587993,0.00260947257146664,0.00246329042082625,0.00246266498435904,0.00253640653547729
0.299,0,0.00363972502131513,0.00279221240838904,0.00263765233370391,0.00245745010270677,0.00261326080710655,0.00247497033348619,0.00234163589040346,0.00233873195198367,0.00240951047907642
0.301,0,0.00343232066921849,0.00262861642292188,0.00249097712319969,0.00232055731246913,0.00247455248660862,0.00234828637248766,0.00222662102574082,0.0022217087234057,0.00228973066879698
0.303,0,0.0032416234656314,0.00247720336225704,0.00235421830697422,0.00219242601013569,0.00234364167818977,0.00222839770252662,0.00211732946813368,0.00211066974670996,0.00217616975809103
0.305,0,0.00306444294696784,0.00233561773755568,0.00222551742300529,0.00207141765837149,0.00221910968582333,0.00211407509053426,0.00201274166389214,0.00200454167034796,0.00206771963818294
0.307,0,0.00289668337192702,0.00220110709608685,0.00210260058138184,0.00195566803910663,0.00209945388589057,0.00200411541644193,0.00191191767535197,0.00190230416045082,0.00196327752467812
0.309,0,0.00273760034319692,0.00207335570773812,0.00198536198595033,0.00184513185250335,0.00198472918580782,0.00189858081647537,0.00181494993404844,0.00180404941225592,0.00186290542644244
0.311,0,0.00258711014882345,0.00195250999197265,0.0018741113832504,0.00174010384714216,0.00187527404773665,0.00179775719335472,0.00172210938273664,0.00171006427999541,0.00176687265719106
0.313,0,0.00244512907685252,0.00183871636825359,0.00176915851982168,0.00164087877160355,0.00177142693383862,0.00170193044980007,0.00163366696417167,0.00162063561790146,0.00167544853063917
0.315,0,0.00231157341533002,0.00173212125604412,0.00167081314220381,0.00154775137446803,0.00167352630627529,0.00161138648853153,0.00154989362110863,0.00153605028020623,0.00158890236050191
0.317,0,0.00218629412741737,0.00163279085748302,0.00157930488655591,0.00146093329293742,0.00158182080343933,0.00152633676224112,0.00147099556337568,0.00145652670492464,0.00150743645200512
0.319,0,0.00206873842052318,0.00154028399547076,0.00149433656538745,0.00138010332929465,0.00149599011540487,0.0014465182493706,0.00139676360228454,0.00138184415213656,0.00143082410924406
0.321,0,0.00195825800514356,0.00145401263872607,0.00141541291289087,0.00130476985967976,0.00141554742723064,0.00137152250012503,0.0013268548137797,0.00131164017075747,0.00135870275510553
0.323,0,0.00185417310791926,0.00137331922185566,0.00134191556628136,0.00123435014917449,0.00133992590876159,0.00130086700049179,0.00126085427125922,0.00124547582801887,0.00129063794529115
0.325,0,0.00175577247163571,0.00129747664535426,0.00127310306579686,0.00116817035180226,0.00126847871462897,0.00123399517224057,0.00119827504557479,0.00118283570946827,0.0012261233683174
0.327,0,0.00166237868010752,0.00122576849292891,0.00120819096507863,0.00110554862190685,0.00120056880801915,0.00117035082295149,0.00113862293795858,0.00112319633518645,0.00116464785400493
0.329,0,0.00157368658904673,0.00115791619341298,0.00114679854444028,0.00104624483769264,0.00113604808522329,0.00110977817023723,0.00108174714561284,0.00106639692150523,0.00110605736611979
0.331,0,0.00148945506722259,0.00109371849570956,0.00108862006553526,0.000990098192448601,0.00107485493233424,0.00105219279572949,0.00102755859856062,0.00101234191423688,0.00105026188245133
0.333,0,0.00140944298340435,0.00103297414872171,0.001033349790017,0.000936947879463676,0.00101692773544482,0.000997510281059984,0.000975968226824986,0.000960935759193634,0.000997171380788887
0.335,0,0.00133340920636125,0.000975481901352515,0.000980681979538955,0.000886633092026824,0.000962204880647858,0.000945646207860415,0.000926886960429001,0.00091208290218775,0.000946695838921819
0.337,0,0.00126107260451301,0.00092101268941845,0.000930296949591972,0.000838971027612638,0.000910593338196096,0.000896489140166698,0.000880201918751523,0.000865664241171665,0.000898719590087412
0.339,0,0.00119195292200539,0.000869198375966273,0.00088183137786785,0.000793666707184519,0.000861819838270799,0.000849778544785394,0.000835671965983442,0.000821434037716569,0.000852988431929492
0.341,0,0.00112563436818289,0.000819714070094815,0.000835010318235561,0.000750453751738685,0.000815600791245331,0.000805260114476583,0.000793069488957697,0.000779160446409987,0.000809261698599167
0.343,0,0.00106181015991868,0.000772309029569353,0.000789665595701207,0.000709118577937984,0.000771674620744041,0.000762714230921371,0.000752205830979831,0.000738650690579773,0.00076733960883121
0.345,0,0.00100028252161452,0.000726806660821609,0.000745735806408026,0.000669500398111886,0.00072980176364226,0.000721955964721885,0.000712931291827996,0.00069975106229411,0.000727063265944057
0.347,0,0.000941002685550395,0.000683132332036354,0.00070328026379897,0.000631513216070854,0.000689796085906402,0.000682862092997068,0.000675158938397148,0.000662370470221323,0.000688340302391863
0.349,0,0.000884230015808856,0.000641424632834521,0.000662508690253188,0.000595236007803168,0.000651673706825331,0.000645493179016243,0.000638969049242821,0.000626583528151313,0.000651257770805912
0.351,0,0.000830268418802355,0.000601853055451414,0.000623649203109791,0.000560771944930914,0.000615483078746799,0.000609938249016233,0.00060446733675111,0.000592490025597976,0.000615930071893868
0.353,0,0.000779421800943344,0.000564587092122338,0.000586929919707886,0.000528224199076178,0.000581272654018555,0.00057628632923386,0.000571759513308107,0.000560189752075206,0.000582471606363391
0.355,0,0.000731994068644274,0.000529796235082599,0.000552578957386586,0.000497695941861045,0.000549090884988353,0.00054462644590595,0.000540951291299904,0.000529782497096898,0.000550996774922143
0.357,0,0.000688231952083786,0.000497612106160545,0.000520785738412248,0.000469263624079048,0.000518965564213278,0.000515023411216062,0.00051212374703111,0.000501344012624286,0.000521595361200549
0.359,0,0.000648004784911157,0.000467919432672724,0.000491480823486045,0.00044283023132677,0.000490791192163665,0.000487384583820936,0.000485196893021199,0.000474792908203629,0.000494193587358498
0.361,0,0.000611036968996358,0.000440514798460808,0.000464487867574199,0.000418238447795653,0.000464417757643221,0.000461562009238844,0.000460032251506712,0.000449990745464419,0.000468652529904883
0.363,0,0.00057696133520536,0.00041514232851299,0.000439559349299763,0.000395295917075484,0.000439670360541603,0.000437375281768711,0.000436456018600932,0.000426764640438815,0.000444790974662938
0.365,0,0.000545319143400139,0.000391493688963975,0.000416376570942624,0.000373775242154395,0.000416349211834425,0.00041461154449012,0.000414259064293888,0.000404907263561649,0.000422385416770239
0.367,0,0.000515617258672483,0.000369245957501949,0.000394588353512253,0.000353440706247416,0.000394250293373915,0.000393049703316569,0.00039322156853384,0.000384200877223084,0.000401194677755936
0.369,0,0.000487648371639546,0.000348270647473411,0.000374031203240142,0.00033419501716487,0.000373277990185005,0.000372593666469034,0.000373249448930926,0.000364550440630923,0.000381098849934058
0.371,0,0.000461258533693792,0.000328474956846256,0.000354577355749568,0.000315966143520566,0.000353356310045211,0.000353170204087614,0.000354271787254966,0.000345883515312411,0.000362000880583969
0.373,0,0.000436293796227685,0.00030976608358838,0.000336099046663807,0.000298682053928313,0.000334409260732045,0.000334706086312406,0.000336217665275781,0.000328127662794795,0.000343803716985032
0.375,0,0.00041260021063369,0.000292051225667679,0.000318468511606135,0.00028227071700192,0.00031636085002302,0.000317128083283509,0.00031901616476319,0.000311210444605318,0.00032641030641661
0.377,0,0.0003900194092219,0.000275230142612369,0.000301553928932991,0.000266653425423057,0.000299126704063776,0.000300357286839263,0.000302591854489907,0.000295054677881057,0.000309719692032274
0.379,0,0.00036838390367279,0.00025917058378621,0.000285216405563145,0.000251721403736909,0.000282584537828802,0.000284290131223789,0.000286850543998013,0.000279563618455795,0.000293620220499079
0.381,0,0.000347566237571809,0.000243765112434725,0.000269357131121562,0.000237384724056087,0.000266635318912056,0.0002688414258212,0.000271714788865377,0.000264658535091761,0.000278028862154886
0.383,0,0.000327485338143366,0.000228939946399723,0.0002539233543355,0.000223580091710128,0.00025121302456107,0.000253951079259175,0.000257129328008546,0.000250284443318431,0.000262896529386175
0.385,0,0.00030810651625084,0.000214654958119303,0.000238908383034514,0.000210270845245506,0.000236284641676947,0.000239584099408957,0.000243061083682743,0.000236410105432528,0.000248208076628047
0.387,0,0.000289445885478943,0.000200911113067524,0.00022435564141729,0.000197453632357764,0.000221858548446241,0.000225736271687111,0.000229503674478972,0.000223032774888191,0.000233986204490019
0.389,0,0.000271575063680972,0.000187775041479193,0.000210361684222476,0.00018518180209586,0.000208014043880228,0.000212453138347987,0.000216491661557549,0.000210193013210102,0.000220298252116742
0.391,0,0.000254572020444217,0.00017532221430364,0.000197029042584823,0.000173516489158264,0.00019484018402429,0.000199786965749507,0.000204065043381674,0.000197937115761745,0.000207216877030687
0.393,0,0.000238514725355968,0.000163628102490195,0.000184460247639078,0.000162518828243445,0.000182426024923809,0.000187790020249595,0.000192263818414546,0.000186311377906605,0.000194814736754323
0.395,0,0.000223481148003516,0.000152768176988188,0.000172757830519992,0.000152249954049872,0.000170860622624168,0.000176514568206171,0.000181127985119365,0.000175362095008164,0.00018316448881012
0.397,0,0.000209532998263452,0.000142804323714048,0.000162008676833456,0.000142759204109754,0.000160218319690325,0.000166001629156876,0.00017068729392064,0.000165124853368647,0.000172325547853825
0.399,0,0.000196625920091146,0.000133707549155763,0.00015219382594608,0.000134018130119639,0.000150474793859083,0.00015621932645127,0.00016090657002193,0.000155566682852066,0.00016227065411725
0.401,0,0.000184677555941076,0.000125411331177944,0.000143248073859951,0.000125968590468031,0.000141564472636945,0.000147110697604568,0.000151731607172277,0.000146632910080659,0.000152940860949627
0.403,0,0.000173582861182306,0.000117824163029055,0.000135074288400803,0.000118533769308528,0.000133394093008799,0.000138604339421661,0.000143099033817248,0.000138257389488295,0.000144257975770601
0.405,0,0.000163214104098486,0.000110829553341415,0.000127543409218021,0.00011161817655982,0.000125842701437922,0.000130614407997112,0.000134936313098942,0.000130362503320477,0.000136124560070224
0.407,0,0.000153437125598547,0.000104299611164089,0.000120510093313499,0.000105119445071957,0.000118776367346401,0.000123051865535445,0.000127171990894674,0.000122869870695606,0.000128437172275683
0.409,0,0.000144201145427227,9.81723403584434e-05,0.000113902915752061,9.89943192957383e-05,0.000112132134462866,0.000115886129718935,0.000119790372999237,0.000115758194981922,0.00012115979930851
0.411,0,0.000135470697744739,9.23982887930694e-05,0.000107664766786705,9.3210562755107e-05,0.000105860606224635,0.000109097263353879,0.000112785631358471,0.000109016410601082,0.000114268869043227
0.413,0,0.000127210316711295,8.69280043365576e-05,0.000101738536670432,8.77359389740043e-05,9.99123860690269e-05,0.000102665329246573,0.000106151937918215,0.000102633451974739,0.000107740809354356
0.415,0,0.000119384536487107,8.17120348574993e-05,9.60671156562425e-05,8.25382114763718e-05,9.42380774333617e-05,9.65703902033127e-05,9.98834646243089e-05,9.65982535245496e-05,0.00010155204811642
0.417,0,0.000111955850213428,7.67010851735397e-05,9.05952646629802e-05,7.75853685755453e-05,8.87895744130745e-05,9.07913360239254e-05,9.39726729878904e-05,9.08984946215765e-05,9.56786618539062e-05
0.419,0,0.000104878076005276,7.18524580803761e-05,8.52843492611023e-05,7.28492132696972e-05,8.35309358702074e-05,8.53011825555095e-05,8.84007495305098e-05,8.55139287362734e-05,9.00955911399474e-05
0.421,0,9.81121170712731e-05,6.7138068270056e-05,8.01113562536432e-05,6.8308075214709e-05,7.84388089706837e-05,8.00747475253535e-05,8.31445831421526e-05,8.04220433182298e-05,8.47799095780175e-05
0.423,0,9.16283995201091e-05,6.25449138578916e-05,7.50676208610982e-05,6.39468599290518e-05,7.35016297281813e-05,7.50899528903035e-05,7.81783630291209e-05,7.55992708915333e-05,7.97112831685043e-05
0.425,0,8.54068723605394e-05,5.80750763824603e-05,7.01588267214234e-05,5.9757048793786e-05,6.87196230041327e-05,7.03278248367627e-05,7.34735787140329e-05,7.10209890547693e-05,7.48719703087085e-05
0.427,0,7.94390485203462e-05,5.37455638565499e-05,6.54031352241916e-05,5.57364742631675e-05,6.41035118496085e-05,6.57736667871606e-05,6.90007304705245e-05,6.66627755316127e-05,7.02471731428778e-05
0.429,0,7.37346388536119e-05,4.95818697381614e-05,6.08164515248236e-05,5.1885729969205e-05,5.96636433968273e-05,6.14217603462129e-05,6.47388938781364e-05,6.25070790208468e-05,6.58258221635301e-05
0.431,0,6.83057920208818e-05,4.56099590122105e-05,5.64134079636235e-05,4.82054587487876e-05,5.54095653218813e-05,5.72676894680027e-05,6.06687424642902e-05,5.85375593166167e-05,6.15973072297544e-05
0.433,0,6.3164656682701e-05,4.18557966636132e-05,5.22086368808955e-05,4.46963034388045e-05,5.13508253008625e-05,5.33070381066126e-05,5.67709497564073e-05,5.47378762130676e-05,5.75510182006397e-05
0.435,0,5.83233814996145e-05,3.83453476772853e-05,4.82167706169437e-05,4.13589068761447e-05,4.7496971009863e-05,4.95353902161258e-05,5.30261892819094e-05,5.10916895043447e-05,5.36763449352753e-05
0.437,0,5.37793794332017e-05,3.50928035561432e-05,4.44396201637061e-05,3.81839098916262e-05,4.38454810839658e-05,4.59373032068048e-05,4.94045449971836e-05,4.75722816309209e-05,4.99513721593373e-05
0.439,0,4.94505631297783e-05,3.20459290855512e-05,4.08098834364035e-05,3.5109773617686e-05,4.03294253550601e-05,4.24406756266555e-05,4.5824557867591e-05,4.41019544482315e-05,4.62974023722752e-05
0.441,0,4.52628894484979e-05,2.91514851257875e-05,3.72674087030032e-05,3.20849731556963e-05,3.68902629679989e-05,3.8986658281558e-05,4.22248317329209e-05,4.06214681636921e-05,4.26526681854315e-05
0.443,0,4.11660855912662e-05,2.6367470335648e-05,3.37728842674164e-05,2.90788698418189e-05,3.349080091526e-05,3.55417363791615e-05,3.85759555934454e-05,3.71016724167042e-05,3.89848650748156e-05
0.445,0,3.71336491027402e-05,2.36631211724472e-05,3.03078384694982e-05,2.6081711247005e-05,3.0115194036945e-05,3.20977295288834e-05,3.4880503609919e-05,3.35435062786547e-05,3.5291151381104e-05
0.447,0,3.31775835692949e-05,2.10306853740164e-05,2.68874610334136e-05,2.31146331830661e-05,2.67810140617888e-05,2.86828182857299e-05,3.11836246746138e-05,2.99883756065881e-05,3.16094534430528e-05
0.449,0,2.94131632353203e-05,1.85400751942577e-05,2.36168947959889e-05,2.02718373949845e-05,2.35915893693446e-05,2.54071764687329e-05,2.76139958313103e-05,2.65587562745728e-05,2.8063942690312e-05
0.451,0,2.59713884751205e-05,1.62734446106771e-05,2.06149722772473e-05,1.76583978935962e-05,2.06632068738257e-05,2.2393060040818e-05,2.43122164098437e-05,2.33887552366817e-05,2.47913233053057e-05
0.453,0,2.29832596629993e-05,1.43129476007808e-05,1.80005259972122e-05,1.53793886897375e-05,1.81121534894453e-05,1.97627249649109e-05,2.14188857400491e-05,2.0612479446988e-05,2.19282994704577e-05
0.455,0,2.05797771732609e-05,1.27407381420749e-05,1.5892388475907e-05,1.35398837942444e-05,1.60547161304165e-05,1.76384272039374e-05,1.90746031517616e-05,1.83640358595647e-05,1.9611575368192e-05
0.457,0,1.886976144302e-05,1.16246676524162e-05,1.43909203681549e-05,1.22268449430578e-05,1.45873720828673e-05,1.61215102312483e-05,1.73977135587857e-05,1.6755517054262e-05,1.79550967492231e-05
0.459,0,1.78163695480718e-05,1.09387886645817e-05,1.34735863183743e-05,1.14091235302589e-05,1.36770390936293e-05,1.51768453055894e-05,1.63597841861637e-05,1.57547147154438e-05,1.69238768220546e-05
0.461,0,1.73284201849927e-05,1.06224488044537e-05,1.30685467900402e-05,1.10133426831255e-05,1.32434763116676e-05,1.4720287043396e-05,1.58762636840985e-05,1.52761909362021e-05,1.64285275973763e-05
0.463,0,1.72811754151972e-05,1.05937062920931e-05,1.30717893954169e-05,1.09409610156387e-05,1.31779048305228e-05,1.46383639886832e-05,1.58272641892531e-05,1.52019354092294e-05,1.63466425473342e-05
0.465,0,1.75163406649384e-05,1.07493299417395e-05,1.33471288955578e-05,1.10682726284842e-05,1.33430076883117e-05,1.47882786130463e-05,1.6057561324751e-05,1.53813654268194e-05,1.65227966055307e-05
0.467,0,1.78642446624968e-05,1.09791017214607e-05,1.37446790655063e-05,1.1264519383947e-05,1.35927394958121e-05,1.50188198052353e-05,1.63988486162068e-05,1.56533402550892e-05,1.67913045987339e-05
0.469,0,1.82673228623112e-05,1.12453130785826e-05,1.42052768394995e-05,1.14918889728752e-05,1.38820763476738e-05,1.52859225961856e-05,1.67942607644573e-05,1.59684476552433e-05,1.71023953573789e-05
0.471,0,1.86887924628776e-05,1.15236709615047e-05,1.46868904815076e-05,1.17296328396253e-05,1.41846148809893e-05,1.5565212586723e-05,1.72077145316394e-05,1.62979325793587e-05,1.74276803711713e-05
0.473,0,1.90918706626921e-05,1.17898823186265e-05,1.51474882555008e-05,1.19570024285536e-05,1.4473951732851e-05,1.58323153776732e-05,1.760312667989e-05,1.66130399795127e-05,1.77387711298164e-05
0.475,0,1.94397746602505e-05,1.20196540983477e-05,1.55450384254493e-05,1.21532491840163e-05,1.47236835403514e-05,1.60628565698623e-05,1.79444139713457e-05,1.68850148077825e-05,1.80072791230196e-05
0.477,0,1.96839833298023e-05,1.21825521362034e-05,1.58310658941441e-05,1.22906600613685e-05,1.48994124727509e-05,1.6224330419958e-05,1.81875023589882e-05,1.70763958401411e-05,1.81955693384352e-05
0.479,0,1.97174676112072e-05,1.22180838806177e-05,1.59279909968517e-05,1.23065644244945e-05,1.49269843859669e-05,1.62433121336277e-05,1.82498793001746e-05,1.71063917472807e-05,1.82196534792457e-05
0.481,0,1.94519274817557e-05,1.20769635195631e-05,1.57762105731771e-05,1.21487799125419e-05,1.4745233040743e-05,1.60583552746899e-05,1.80653354724483e-05,1.69082672327797e-05,1.80096180510481e-05
0.483,0,1.88308549483147e-05,1.17280073478768e-05,1.53416030615259e-05,1.17833357447605e-05,1.43148868475534e-05,1.56289974441551e-05,1.75930118448404e-05,1.6439038870468e-05,1.75198848336647e-05
0.485,0,1.78295340473271e-05,1.11581337672617e-05,1.4615528499105e-05,1.11944727205025e-05,1.36185688666029e-05,1.49357602802255e-05,1.68173996778689e-05,1.56794751044264e-05,1.67292108811427e-05
0.487,0,1.64667791690592e-05,1.03785043991496e-05,1.36212718831013e-05,1.03916077082237e-05,1.26687912756587e-05,1.39882808024536e-05,1.57563313326945e-05,1.46428024250911e-05,1.56499350238055e-05
0.489,0,1.48517046677428e-05,9.44844135894902e-06,1.24367043770271e-05,9.43732674795276e-06,1.15397172155618e-05,1.28580991185839e-05,1.44914279575894e-05,1.34093292984303e-05,1.43650846506734e-05
0.491,0,1.31064878897557e-05,8.43416212938525e-06,1.11472022388574e-05,8.40193918455736e-06,1.03144165720571e-05,1.16257610154022e-05,1.31133577721267e-05,1.2069060027777e-05,1.29679476225773e-05
0.493,0,1.13533061814755e-05,7.40188419318363e-06,9.83814172656714e-06,7.35575436290523e-06,9.07595923088977e-06,1.03718122796941e-05,1.17127889958792e-05,1.0711998916464e-05,1.1551811800348e-05
0.495,0,9.71433688927989e-06,6.41782503306951e-06,8.59489909813119e-06,6.36908162786405e-06,7.90741507780487e-06,9.1767986982453e-06,1.03803898484199e-05,9.42815026782431e-06,1.02099650448161e-05
0.497,0,8.29850507243839e-06,5.54077642870775e-06,7.49365257151022e-06,5.50471306111796e-06,6.88308154406936e-06,8.11284797204999e-06,9.19744128648153e-06,8.29822748685823e-06,9.02610179420777e-06
0.499,0,7.12637926039553e-06,4.78080191802004e-06,6.54955908283841e-06,4.77533182845265e-06,6.01861567310667e-06,7.1959128029099e-06,8.18239080795703e-06,7.34056067703571e-06,8.01948538680348e-06
0.501,0,6.18267741048129e-06,4.12987238722923e-06,5.75367086600952e-06,4.17331241621124e-06,5.3055542535926e-06,6.41904679103446e-06,7.32766228330519e-06,6.54722549179354e-06,7.18222762947024e-06
0.503,0,5.42853666088853e-06,3.56882799354417e-06,5.08148537694226e-06,3.67768174594492e-06,4.71941897826956e-06,5.76019291144962e-06,6.608319898191e-06,5.8925964871417e-06,6.48811882423112e-06
0.505,0,4.80151333067301e-06,3.06737816515977e-06,4.49294529358024e-06,3.25411917441287e-06,4.21971644394653e-06,5.1821835139978e-06,5.98206815348572e-06,5.33334712166346e-06,5.89262776826528e-06
0.507,0,4.22883520686146e-06,2.59152730431742e-06,3.9416365559063e-06,2.86247375676588e-06,3.75871060597714e-06,4.64115840912938e-06,5.39863912810717e-06,4.81774065484786e-06,5.34249517651276e-06
0.509,0,3.70250578716858e-06,2.14487732598773e-06,3.42661160775465e-06,2.49935589926122e-06,3.33129071162515e-06,4.13432178130375e-06,4.85323867501901e-06,4.33872255028757e-06,4.8305713590151e-06
0.511,0,3.22679832228643e-06,1.73799206782617e-06,2.95547281722483e-06,2.16833712280672e-06,2.94045116696852e-06,3.66666629138906e-06,4.34973658982547e-06,3.89779162418171e-06,4.35853665238348e-06
0.513,0,2.80598606290709e-06,1.38143536748824e-06,2.5358225524164e-06,1.87298894831023e-06,2.5891863780852e-06,3.24318460025348e-06,3.89200266813079e-06,3.49644669272938e-06,3.92807139322908e-06
0.515,0,2.44434225972263e-06,1.08577106262943e-06,2.17526318142889e-06,1.61688289667957e-06,2.28049075105315e-06,2.86886936876518e-06,3.48390670553919e-06,3.1361865721297e-06,3.54085591816309e-06
0.517,0,2.14458805372684e-06,8.59239831474579e-07,1.87956112447502e-06,1.40238032947465e-06,2.01618649267563e-06,2.54727378889594e-06,3.12802073341853e-06,2.8175350307312e-06,3.19759037829892e-06
0.519,0,1.89981277540608e-06,6.95323305753876e-07,1.64285433962225e-06,1.22444003270684e-06,1.7909642339012e-06,2.273046280793e-06,2.81894249113223e-06,2.5352232199715e-06,2.89310139673475e-06
0.521,0,1.70073803407e-06,5.83084172439491e-07,1.45587885694498e-06,1.07644871663957e-06,1.59809099032033e-06,2.03871101301139e-06,2.54949225919825e-06,2.28315462281856e-06,2.62125479488713e-06
0.523,0,1.53723436618124e-06,5.09398212075027e-07,1.30773664031984e-06,9.51415439640622e-07,1.430571430306e-06,1.83607759824958e-06,2.31198976723809e-06,2.05538650942043e-06,2.37593662076339e-06
0.525,0,1.39832123535539e-06,4.58954298775524e-07,1.18589558742563e-06,8.41971608182117e-07,1.28114787501375e-06,1.65624109334955e-06,2.09825419397681e-06,1.84612993710528e-06,2.15105314896159e-06
0.527,0,1.27371914205933e-06,4.16577559658105e-07,1.07802547763023e-06,7.41581136188474e-07,1.14347249765633e-06,1.49102146819311e-06,1.9009019314794e-06,1.65072479823194e-06,1.94151106616833e-06
0.529,0,1.16192932442031e-06,3.79665261905973e-07,9.81790486248956e-07,6.50732861236979e-07,1.01806670008371e-06,1.34042890863009e-06,1.72002311291883e-06,1.47045738925029e-06,1.7481108136762e-06
0.531,0,1.06296966889525e-06,3.4784671103179e-07,8.96622650392377e-07,5.71110044757208e-07,9.06613152286504e-07,1.205883296246e-06,1.55698477941707e-06,1.30759546225994e-06,1.57263386105017e-06
0.533,0,9.76858061941081e-07,3.20751212548221e-07,8.21954007171076e-07,5.04395948178735e-07,8.1079452425533e-07,1.08880451262636e-06,1.41315397209612e-06,1.16440676936049e-06,1.4168616778552e-06
0.535,0,9.03612390014718e-07,2.9800807196793e-07,7.57216593695632e-07,4.52273832931136e-07,7.32293485980797e-07,9.90612439356701e-07,1.28989773207798e-06,1.04315906265156e-06,1.28257573365628e-06
0.537,0,8.43073922968885e-07,2.79220663050311e-07,7.01664691244084e-07,4.15926548193861e-07,6.72238661701958e-07,9.12172652821697e-07,1.18799759484174e-06,9.45421215401129e-07,1.17091279149993e-06
0.539,0,7.93948460874708e-07,2.63839762911622e-07,6.53575777270359e-07,3.93400755347101e-07,6.28315881210157e-07,8.50942124173888e-07,1.10467087432509e-06,8.68431598400546e-07,1.07906780716773e-06
0.541,0,7.54571552355076e-07,2.51297867932509e-07,6.11278886388709e-07,3.81900989202508e-07,5.97354044258208e-07,8.03611985740164e-07,1.03641856585211e-06,8.08379006032038e-07,1.00340302241742e-06
0.543,0,7.2307669228258e-07,2.41035458164221e-07,5.73342336336377e-07,3.78275213109036e-07,5.75865997429912e-07,7.66652639108486e-07,9.79605164255698e-07,7.61086287379589e-07,9.4008449726195e-07
0.545,0,6.97395321779517e-07,2.32500997328605e-07,5.38573727973593e-07,3.79014818952947e-07,5.60048534140058e-07,7.36313755127885e-07,9.30458663877608e-07,7.22010346228937e-07,8.85082109969482e-07
0.547,0,6.7543344482209e-07,2.25176864571376e-07,5.06197701116116e-07,3.80755039407932e-07,5.46336440385975e-07,7.09178579109303e-07,8.85656064211277e-07,6.86941019899207e-07,8.3481426358185e-07
0.549,0,6.56030481417798e-07,2.1870601935199e-07,4.7665498252681e-07,3.82910723484245e-07,5.34291243443693e-07,6.85018230856897e-07,8.45302085800416e-07,6.55632702887912e-07,7.89444986661054e-07
0.551,0,6.3819404927208e-07,2.1275768553611e-07,4.50574024931199e-07,3.85382275297987e-07,5.24015347458757e-07,6.64148938261538e-07,8.1008126731115e-07,6.28523420803438e-07,7.49774840048168e-07
0.553,0,6.2093176609038e-07,2.07001086989402e-07,4.2858328105481e-07,3.8807009896526e-07,5.15611156576708e-07,6.46886929214103e-07,7.80678147409599e-07,6.06051199254168e-07,7.16604384584267e-07
0.555,0,6.03251249578137e-07,2.01105447577529e-07,4.11311203623169e-07,3.90874598602164e-07,5.09181074943092e-07,6.33548431605463e-07,7.57777264761889e-07,5.88654063848488e-07,6.90734181110425e-07
0.557,0,5.84223922592979e-07,1.94761296494141e-07,3.996962405335e-07,3.93726659270117e-07,5.05120130013259e-07,6.25050068973306e-07,7.43036684612299e-07,5.77647261991202e-07,6.74128379823999e-07
0.559,0,5.63395806804259e-07,1.87817553239276e-07,3.96188288483375e-07,3.96728329690222e-07,5.05353321356751e-07,6.25435587926784e-07,7.43160188723411e-07,5.78928363967265e-07,6.74791568197084e-07
0.561,0,5.40611246996619e-07,1.80222536172646e-07,4.02656571421315e-07,3.99982183275475e-07,5.11521309838796e-07,6.38134600875614e-07,7.63792286784289e-07,5.97531808340044e-07,6.99486892630503e-07
0.563,0,5.15959302350988e-07,1.72006052556598e-07,4.20040920682887e-07,4.03559534739646e-07,5.24662709005538e-07,6.65309384737771e-07,8.08456307282249e-07,6.36676012610631e-07,7.52467902557197e-07
0.565,0,4.89773746444579e-07,1.63279398556113e-07,4.48351774990706e-07,4.07500440097281e-07,5.45214085084035e-07,7.07854880939494e-07,8.78554397502862e-07,6.97763373217848e-07,8.35478550442224e-07
0.567,0,4.62569262098703e-07,1.5421405391082e-07,4.86360185282731e-07,4.11783215718384e-07,5.72717333672456e-07,7.6479829976847e-07,9.72393996951786e-07,7.79503043741824e-07,9.46589602426481e-07
0.569,0,4.34630647719231e-07,1.44904596956594e-07,5.30396361083623e-07,4.16183755614044e-07,6.04582330935693e-07,8.30772392949178e-07,1.08111564741464e-06,8.74205833820264e-07,1.07532179040824e-06
0.571,0,4.06189092993028e-07,1.35427696072268e-07,5.76441792054138e-07,4.20446170404238e-07,6.37901244423868e-07,8.99756710913797e-07,1.1947979815488e-06,9.73229663750193e-07,1.20992769038917e-06
0.573,0,3.77475787606955e-07,1.25860019636676e-07,6.20477967855031e-07,4.24314570708939e-07,6.69766241687105e-07,9.65730804094506e-07,1.30351963201165e-06,1.06793245382863e-06,1.33865987837093e-06
0.575,0,3.48721921247879e-07,1.16278236028651e-07,6.58486378147057e-07,4.27533067148122e-07,6.97269490275526e-07,1.02267422292348e-06,1.39735923146058e-06,1.14967212435261e-06,1.44977093035519e-06
0.577,0,3.20006650317888e-07,1.06708333231616e-07,6.85922379367844e-07,4.29258232355009e-07,7.16802319020571e-07,1.06372594094853e-06,1.46542794601027e-06,1.20906171976114e-06,1.53066474866614e-06
0.579,0,2.9060445937341e-07,9.69081242838758e-08,6.96034656014295e-07,4.25529925434718e-07,7.2143724316436e-07,1.07843741547923e-06,1.49317216151273e-06,1.23404837845229e-06,1.56600283267302e-06
0.581,0,2.59912593113701e-07,8.66765052537855e-08,6.83973862710704e-07,4.12844448730636e-07,7.05810720410781e-07,1.0592402754481e-06,1.47053973470498e-06,1.21644292179555e-06,1.54560264134847e-06
0.583,0,2.27615037205944e-07,7.59081253493073e-08,6.47424327142783e-07,3.88787476299218e-07,6.66922458391144e-07,1.00244866996914e-06,1.39318523963994e-06,1.15286510211282e-06,1.46554733795816e-06
0.585,0,1.93682518285251e-07,6.45933869180118e-08,5.86604050057655e-07,3.52034053909984e-07,6.0413541466419e-07,9.08259268337914e-07,1.2624699676864e-06,1.04474360267843e-06,1.32818579006085e-06
0.587,0,1.58524537239438e-07,5.286912584249e-08,5.04790838486985e-07,3.02936137032274e-07,5.19876635434764e-07,7.81591836915849e-07,1.08642939407173e-06,8.99060913577157e-07,1.1429812431858e-06
0.589,0,1.23642007769913e-07,4.12361060900565e-08,4.10002844464579e-07,2.46051766376601e-07,4.22255230424461e-07,6.34836178484116e-07,8.82470491601872e-07,7.30274361887137e-07,9.28405050110307e-07
0.591,0,9.06998244031867e-08,3.02497617375876e-08,3.10889922958259e-07,1.86571911128273e-07,3.2017961682053e-07,4.81384444382494e-07,6.69205479513613e-07,5.53786522667534e-07,7.04038308301329e-07
0.593,0,6.13628816657695e-08,2.04655268619599e-08,2.16101928935852e-07,1.296875404726e-07,2.22558211810226e-07,3.34628785950761e-07,4.6524657704375e-07,3.84999970977514e-07,4.89462115225834e-07
0.595,0,3.72960740841727e-08,1.24388355400496e-08,1.34288717365181e-07,8.05896235948894e-08,1.382994325808e-07,2.07961354528694e-07,2.89206003429077e-07,2.39317281876241e-07,3.04257568350786e-07
0.597,0,1.98799315477319e-08,6.63026869697273e-09,7.31169590955811e-08,4.38791056960033e-08,7.53218871975738e-08,1.13352119805843e-07,1.57778983843894e-07,1.30667388479074e-07,1.66102902178453e-07
0.599,0,8.66392825339263e-09,2.88963065504234e-09,3.36222536026043e-08,2.01775146351598e-08,3.48373526788482e-08,5.30426025591804e-08,7.44605344861343e-08,6.2661991797914e-08,7.94018146216361e-08
0.601,0,2.59406698372449e-09,8.65414037976921e-10,1.39864347716096e-08,8.39376662001038e-09,1.51051907815226e-08,2.47973355534867e-08,3.64887190654287e-08,3.36687342192938e-08,4.19085570252003e-08
0.603,0,2.83369536391595e-10,9.50242901896832e-11,1.0439425387046e-08,6.26538203164633e-09,1.23368264213104e-08,2.31932275236689e-08,3.65729490210024e-08,3.81209102881185e-08,4.642442393063e-08
0.605,0,1.1876724152743e-11,4.77967678862863e-12,1.72592371324531e-08,1.0358485424599e-08,2.06957476727389e-08,3.96195631747598e-08,6.28939835216725e-08,6.65174667076649e-08,8.07977530760295e-08
0.607,0,1.10130120364794e-11,4.7644353370626e-12,2.77551547089515e-08,1.66578295112869e-08,3.32873148910788e-08,6.37001848321475e-08,1.01020923528343e-07,1.06896644283389e-07,1.29826788360823e-07
0.609,0,1.02775725561785e-11,4.75222689575411e-12,3.99156230905333e-08,2.39561885192116e-08,4.78757826374373e-08,9.15997597039227e-08,1.45194426707878e-07,1.53679568082577e-07,1.86631353470517e-07
0.611,0,9.66000769593361e-12,4.74123181496152e-12,5.26309417404762e-08,3.1587552500882e-08,6.31298838931354e-08,1.20772318980494e-07,1.91383450945034e-07,2.02597073956252e-07,2.46027761855179e-07
0.613,0,9.14991943983817e-12,4.72963044494316e-12,6.4791410122058e-08,3.88859115088068e-08,7.77183516394939e-08,1.48671893852269e-07,2.35556954124569e-07,2.49379997755439e-07,3.02832326964873e-07
0.615,0,8.73690977198552e-12,4.71560313595737e-12,7.52873276985564e-08,4.51852555954946e-08,9.03099188578338e-08,1.72752515509657e-07,2.73683894131239e-07,2.89759175331164e-07,3.51861362249666e-07
0.617,0,8.41017811356694e-12,4.69645456214198e-12,8.30182191941074e-08,4.98251115501817e-08,9.95843919656024e-08,1.90489365380328e-07,3.01766645113209e-07,3.19500882219703e-07,3.87974190662603e-07
0.619,0,8.1566208616828e-12,4.66477105510454e-12,8.71054282847486e-08,5.22781354583364e-08,1.04487719484259e-07,1.99866460361814e-07,3.16612833389257e-07,3.3522448301262e-07,4.07065851108597e-07
0.621,0,7.96301897568633e-12,4.61363231771399e-12,8.71049405624077e-08,5.22778428249328e-08,1.04487271616589e-07,1.99865021262742e-07,3.16608985494259e-07,3.35221489954127e-07,4.07061742604647e-07
0.623,0,7.81645302378802e-12,4.53754662402038e-12,8.30166546503503e-08,4.98241728239299e-08,9.95829558647187e-08,1.90484759681832e-07,3.01754306870241e-07,3.19491284471811e-07,3.87961021325079e-07
0.625,0,7.7043031830557e-12,4.43245081925488e-12,7.52843822031791e-08,4.51834882982728e-08,9.03072170301128e-08,1.72743878007889e-07,2.73660681866382e-07,2.89741117176631e-07,3.51836600601546e-07
0.627,0,7.61465180231654e-12,4.29658599595028e-12,6.47866226459765e-08,3.88830390231646e-08,7.77139637774497e-08,1.48657919182548e-07,2.3551925747561e-07,2.49350668177664e-07,3.02792141420051e-07
0.629,0,7.53818386334596e-12,4.13434016035077e-12,5.26239694832606e-08,3.15833691465616e-08,6.31234999667357e-08,1.20752081467671e-07,1.91328607427387e-07,2.02554397712078e-07,2.45969345972053e-07
0.631,0,7.46599939452382e-12,3.95103651862025e-12,3.99062873349969e-08,2.39505870659004e-08,4.78672450759895e-08,9.15728500041118e-08,1.45121084142235e-07,1.53622487547759e-07,1.86553313494257e-07
0.633,0,7.38919842422999e-12,3.75199827692263e-12,2.77434408211511e-08,1.66508011786178e-08,3.327661858323e-08,6.36667099327243e-08,1.00929040040677e-07,1.06825119452595e-07,1.29729143223367e-07
0.635,0,7.29888098084433e-12,3.54254864142182e-12,1.72452945616888e-08,1.03501198821504e-08,2.06830399664761e-08,3.95801463943622e-08,6.27848275432331e-08,6.64324751944717e-08,8.0681934396086e-08
0.637,0,7.17885673620652e-12,3.32552233782337e-12,9.37836285072764e-09,5.628616838435e-09,1.12459601408334e-08,2.15307359715502e-08,3.42000062587664e-08,3.61632127507865e-08,4.39270969697886e-08
0.639,0,6.97537343108925e-12,3.09015974505741e-12,4.16581595077882e-09,2.50019787283334e-09,4.99315992263627e-09,9.57161288787671e-09,1.52589355748323e-08,1.61065705409131e-08,1.95730054119787e-08
0.641,0,6.64318231505885e-12,2.82662835353147e-12,1.27474404739952e-09,7.65059992734546e-10,1.52525705533645e-09,2.93891467458778e-09,4.75227128054832e-09,4.98177799964713e-09,6.06448983087506e-09
0.643,0,6.15351519281261e-12,2.52865974958602e-12,1.50258455427605e-10,9.01750759911621e-11,1.76579358939393e-10,3.59469505698482e-10,6.6415356143755e-10,6.53993054910098e-10,8.09314164308191e-10
0.645,0,5.49408442417878e-12,2.19354961549447e-12,1.54916189815693e-11,9.28987091907076e-12,1.51647300042316e-11,5.07961979928675e-11,1.7220699942837e-10,1.34302127749767e-10,1.78176179720061e-10
0.647,0,4.67637328065675e-12,1.82464620992158e-12,1.49474373083883e-11,8.96073179735098e-12,1.47297045569575e-11,5.0012769353083e-11,1.68333384514261e-10,1.31243922830698e-10,1.74396753493477e-10
0.649,0,3.76590751994384e-12,1.44245623424044e-12,1.44949705423389e-11,8.68671994366807e-12,1.43709939486342e-11,4.93702393665929e-11,1.65119124400539e-10,1.28705195965953e-10,1.71266081493667e-10
0.651,0,2.83618994607472e-12,1.07012337427972e-12,1.41044850522173e-11,8.45058511149267e-12,1.40584589665603e-11,4.88069627320337e-11,1.62338621635823e-10,1.26510180672971e-10,1.68552548482206e-10
0.653,0,1.96072336308401e-12,7.30791315868111e-13,1.37462472068201e-11,8.23507705429546e-12,1.37619603980347e-11,4.82612941480423e-11,1.59766278768733e-10,1.24483110469186e-10,1.66024539220672e-10
0.655,0,1.21301057500638e-12,4.47603744834276e-13,1.33905233749438e-11,8.02294552554709e-12,1.34513590303561e-11,4.76715883132554e-11,1.57176498347886e-10,1.22448218872035e-10,1.6345043847064e-10
0.657,0,6.5662278396712e-13,2.40179230288152e-13,1.30098293183754e-11,7.79839898235809e-12,1.30967915410798e-11,4.69761364431339e-11,1.54360163287444e-10,1.2024298026486e-10,1.60613148648278e-10
0.659,0,2.90028870332931e-13,1.05249864590085e-13,1.25927379404036e-11,7.55573969344928e-12,1.26742689052058e-11,4.6121200107077e-11,1.51226822894907e-10,1.17799395337194e-10,1.57404931665596e-10
0.661,0,8.76780751211984e-14,3.15867502645198e-14,1.21366157619563e-11,7.2941571383743e-12,1.2170859764194e-11,4.50743194822914e-11,1.47753066465765e-10,1.15101246260855e-10,1.53789437319276e-10
0.663,0,9.31907854237851e-15,3.33225267016664e-15,1.16456580601156e-11,7.01641836940991e-12,1.15848833085853e-11,4.3825304753967e-11,1.43968241162412e-10,1.12172531503013e-10,1.49789658254785e-10
0.665,0,0,0,1.11308888681186e-11,6.72886801155596e-12,1.09259092780021e-11,4.23862361152763e-11,1.39954452014145e-10,1.09077465826194e-10,1.4548792996637e-10
0.667,0,0,0,1.06079115823663e-11,6.43996955889557e-12,1.02144820708916e-11,4.07915272505508e-11,1.35830081551623e-10,1.05907239422368e-10,1.41011413142471e-10
0.669,0,0,0,1.00831012139128e-11,6.15167026662466e-12,9.47652233733767e-12,3.90898914981666e-11,1.31647603779069e-10,1.02698732472668e-10,1.36437251824465e-10
0.671,0,0,0,9.56086791232795e-12,5.86460775182942e-12,8.73814361004588e-12,3.73310335966748e-11,1.27445210579616e-10,9.94772599712963e-11,1.31830545017842e-10
0.673,0,0,0,9.04562182718157e-12,5.57941963159606e-12,8.02545942172184e-12,3.55646582846266e-11,1.23261093836401e-10,9.62681369124527e-11,1.27256391728087e-10
0.675,0,0,0,8.54177310804354e-12,5.29674352301075e-12,7.36458330507117e-12,3.38404703005733e-11,1.19133445432558e-10,9.30966782903383e-11,1.22779890960689e-10
0.677,0,1.45002892857789e-15,4.83342976192629e-16,8.05236783955317e-12,5.01644020580974e-12,6.77849179938358e-12,3.22011912830533e-11,1.150905491208e-10,8.99807957039955e-11,1.18454265846937e-10
0.679,0,1.3600271330108e-14,4.53342377670267e-15,7.57280239281436e-12,4.73433926489165e-12,6.26939145126447e-12,3.06460866359735e-11,1.11104383573473e-10,8.68968730628772e-11,1.14261892540618e-10
0.681,0,4.48508947908328e-14,1.49502982636109e-14,7.09847546834509e-12,4.44710301147539e-12,5.83137350942069e-12,2.91634580415889e-11,1.07145053238028e-10,8.38212832891991e-11,1.10174314672052e-10
0.683,0,1.01202019015211e-13,3.37340063384036e-14,6.62621156945769e-12,4.15307330147926e-12,5.45333447005549e-12,2.77374534900093e-11,1.03191045767694e-10,8.07381131221384e-11,1.06164164585368e-10
0.685,0,1.86253715825918e-13,6.20845719419725e-14,6.15426100225885e-12,3.85227153552094e-12,5.11897607686849e-12,2.63480672791992e-11,9.92292320214674e-11,7.76391631178337e-11,1.02205163338502e-10
0.687,0,2.99755980235267e-13,9.99186600784222e-14,5.68366394058016e-12,3.54717549626746e-12,4.80994231447163e-12,2.49781231149911e-11,9.52647741945399e-11,7.45313510445432e-11,9.82839965773909e-11
0.689,0,4.31258603757992e-13,1.43752867919331e-13,5.22453607458298e-12,3.24597370592285e-12,4.52345240765752e-12,2.36497472457035e-11,9.13675227682437e-11,7.14708361770765e-11,9.44592856392875e-11
0.691,0,5.68761346985175e-13,1.89587115661725e-13,4.78841656780896e-12,2.95770150507022e-12,4.25964612661373e-12,2.23918759491616e-11,8.76175856545729e-11,6.85215025944412e-11,9.08015730987144e-11
0.693,0,7.00263970507899e-13,2.33421323502633e-13,4.38684458379978e-12,2.69139423429271e-12,4.01866324152779e-12,2.12334455031908e-11,8.40950707655222e-11,6.57472343756452e-11,8.73814015301946e-11
0.695,0,8.13766234917245e-13,2.71255411639082e-13,4.0313592860971e-12,2.45608723417345e-12,3.80064352258726e-12,2.02033921856165e-11,8.08800860130859e-11,6.32119155996964e-11,8.42693135082514e-11
0.697,0,8.9736790279937e-13,2.99122634266457e-13,3.73189398385518e-12,2.25958966393629e-12,3.60549618834609e-12,1.93269345401726e-11,7.80442844736303e-11,6.09727293741531e-11,8.1528442899015e-11
0.699,0,9.41568784622215e-13,3.13856261540738e-13,3.48759338510332e-12,2.1014963723677e-12,3.43161269650344e-12,1.86036459688373e-11,7.5599173538342e-11,5.90392234355064e-11,7.91685411856981e-11
0.701,0,9.41568784622213e-13,3.13856261540738e-13,3.29304857454847e-12,1.9779853477302e-12,3.2768103559889e-12,1.80208498110782e-11,7.35237409358409e-11,5.73952579405147e-11,7.71691296932392e-11
0.703,0,8.97367902799363e-13,2.99122634266454e-13,3.13977470409592e-12,1.88294865220146e-12,3.1385479395902e-12,1.75569661071428e-11,7.17718632709852e-11,5.60048809329459e-11,7.5485916059745e-11
0.705,0,8.13766234917234e-13,2.71255411639078e-13,3.01621099284931e-12,1.80799242187429e-12,3.01392568395319e-12,1.71815115980586e-11,7.02723060248713e-11,5.48123283435767e-11,7.40507942364894e-11
0.707,0,7.00263970507886e-13,2.33421323502629e-13,2.90932658149798e-12,1.74366304811588e-12,2.89991584121544e-12,1.68588174597243e-11,6.89371783904617e-11,5.37487249616427e-11,7.27792531963071e-11
0.709,0,5.68761346985163e-13,1.89587115661721e-13,2.81380327905459e-12,1.68643530664598e-12,2.79464988822744e-12,1.65699567105742e-11,6.7713624122137e-11,5.27730188344557e-11,7.16163506081182e-11
0.711,0,4.31258603757981e-13,1.43752867919327e-13,2.72580058505246e-12,1.6339149076234e-12,2.69647491446736e-12,1.62993491323333e-11,6.65561955130825e-11,5.18500334760695e-11,7.05135606122843e-11
0.713,0,2.99755980235258e-13,9.99186600784193e-14,2.64147799902491e-12,1.58370756120694e-12,2.6037380094134e-12,1.60314145067265e-11,6.54194448564834e-11,5.09445924005373e-11,6.94223573491668e-11
0.715,0,1.86253715825912e-13,6.20845719419706e-14,2.55699502050525e-12,1.53341897755542e-12,2.51478626254371e-12,1.57505726154786e-11,6.42579244455252e-11,5.00215191219127e-11,6.82942149591273e-11
0.717,0,1.01202019015207e-13,3.37340063384023e-14,2.46831029969337e-12,1.48054223131418e-12,2.42779671770763e-12,1.54399977606953e-11,6.30268070608035e-11,4.9046198880525e-11,6.70813938922488e-11
0.719,0,4.48508947908303e-14,1.49502982636101e-14,2.37097248311937e-12,1.42237838866343e-12,2.34032409397431e-12,1.50787958614298e-11,6.16913587514878e-11,4.79922664777581e-11,6.57473230021411e-11
0.721,0,1.36002713301069e-14,4.53342377670226e-15,2.26236127060323e-12,1.35735226984309e-12,2.25077004554394e-12,1.46535277323679e-11,6.02337458224373e-11,4.68463875166268e-11,6.42727021787519e-11
0.723,0,1.45002892857757e-15,4.83342976192515e-16,2.14197660818053e-12,1.28517884073473e-12,2.15859742393136e-12,1.4159832840632e-11,5.86531221628029e-11,4.56082388092118e-11,6.26554327658899e-11
0.725,0,0,0,2.01143868810248e-12,1.20686321286149e-12,2.06433027796608e-12,1.36024293057811e-11,5.69656292460274e-11,4.42905083766599e-11,6.09106175612248e-11
0.727,0,0,0,1.87468879816934e-12,1.12481327890161e-12,1.96972389942113e-12,1.29963593794306e-11,5.52037756424342e-11,4.29183337229081e-11,5.90697745065653e-11
0.729,0,0,0,1.73819847606676e-12,1.04291908564006e-12,1.87821710216437e-12,1.23698123486844e-11,5.34069642380655e-11,4.15216139999046e-11,5.71704545940546e-11
0.731,0,0,0,1.60872845240614e-12,9.65237071443682e-13,1.79346296224728e-12,1.17526012574509e-11,5.16146852475647e-11,4.01302287670331e-11,5.52501392333584e-11
0.733,0,0,0,1.49303945779887e-12,8.95823674679324e-13,1.71911455572136e-12,1.11745391496385e-11,4.98664288855752e-11,3.87740575836772e-11,5.33463098341425e-11
0.735,0,0,0,1.39789222285637e-12,8.38735333713825e-13,1.65882495863809e-12,1.06654390691555e-11,4.82016853667406e-11,3.74829800092205e-11,5.14964478060726e-11
0.737,0,0,0,1.33084761240911e-12,7.98508567445468e-13,1.61585090239043e-12,1.02515421616283e-11,4.66568696360168e-11,3.62845567936735e-11,4.97336530521751e-11
0.739,0,0,0,1.3025601930716e-12,7.81536115842957e-13,1.59061707537556e-12,9.93488626248358e-12,4.52457160383984e-11,3.51892092516133e-11,4.80625611265278e-11
0.741,0,0,0,1.32012206776643e-12,7.92073240659858e-13,1.58199166288487e-12,9.7068535120101e-12,4.39680762511683e-11,3.41967941858601e-11,4.64778669532826e-11
0.743,0,0,0,1.38607306333521e-12,8.31643838001126e-13,1.58763225009093e-12,9.55143426247342e-12,4.28125246667151e-11,3.32985641880501e-11,4.49684646322922e-11
0.745,0,0,0,1.49840073053852e-12,8.99040438323113e-13,1.60398582204743e-12,9.44522707811565e-12,4.17563583925324e-11,3.24771676386363e-11,4.35174474391106e-11
0.747,0,0,0,1.64974020983686e-12,9.89844125902119e-13,1.62668510834777e-12,9.36101063343739e-12,4.0768672520907e-11,3.1708967516261e-11,4.2106489331632e-11
0.749,0,0,0,1.82508066382569e-12,1.09504839829542e-12,1.65298428146226e-12,9.28837512511581e-12,3.98299654591924e-11,3.09788620238163e-11,4.07399277924001e-11
0.751,0,0,0,2.00842144271135e-12,1.20505286562681e-12,1.68048341684813e-12,9.2201746569423e-12,3.89233409975589e-11,3.0273709664768e-11,3.94262401095859e-11
0.753,0,0,0,2.18376189670018e-12,1.31025713802011e-12,1.70678258996262e-12,9.14926333270824e-12,3.80319029261768e-11,2.9580368942582e-11,3.81739035713599e-11
0.755,0,0,0,2.33510137599852e-12,1.40106082559911e-12,1.72948187626296e-12,9.06849525620502e-12,3.71387550352167e-11,2.88856983607241e-11,3.6991395465893e-11
0.757,0,0,0,2.4474863969838e-12,1.46849183819028e-12,1.74592612585459e-12,8.96814654395242e-12,3.62263721266219e-11,2.81760672095948e-11,3.58857567482647e-11
0.759,0,0,0,2.51389924771734e-12,1.50833954863041e-12,1.75234428230894e-12,8.82577692334983e-12,3.52767136005301e-11,2.74374439115234e-11,3.48547011523563e-11
0.761,0,0,0,2.5325931398894e-12,1.51955588393364e-12,1.7457717580972e-12,8.62339983382664e-12,3.42794372170478e-11,2.66617845021483e-11,3.38926936210748e-11
0.763,0,0,0,2.50622868427667e-12,1.503737210566e-12,1.7243518205618e-12,8.35036614017042e-12,3.32328901430945e-11,2.58478034446291e-11,3.2992307836927e-11
0.765,0,0,0,2.44187389074232e-12,1.46512433444539e-12,1.68733559191641e-12,8.00336413252693e-12,3.21441089524029e-11,2.50009736296467e-11,3.21442262220194e-11
0.767,0,0,0,2.34995700206488e-12,1.40997420123893e-12,1.63533727459766e-12,7.58899751367175e-12,3.10294486137452e-11,2.41340155884685e-11,3.13386762711503e-11
0.769,0,0,0,2.23737788842542e-12,1.34242673305525e-12,1.57119483244745e-12,7.13392380085902e-12,2.99144689045131e-11,2.32668091479546e-11,3.05733214399155e-11
0.771,0,0,0,2.11017289546256e-12,1.26610373727753e-12,1.49804761527912e-12,6.66768422467107e-12,2.88257206489419e-11,2.2420004949177e-11,2.98471827144855e-11
0.773,0,0,0,1.97437836881488e-12,1.18462702128893e-12,1.41903497290598e-12,6.21982001569026e-12,2.77897546712672e-11,2.16142536332078e-11,2.9159281081031e-11
0.775,0,0,0,1.83603065412101e-12,1.10161839247261e-12,1.33729625514134e-12,5.81987240449894e-12,2.68331217957245e-11,2.08702058411191e-11,2.85086375257225e-11
0.777,0,0,0,1.69999581281887e-12,1.01999748769132e-12,1.25517107730001e-12,5.49400810911552e-12,2.59799214007635e-11,2.02066055339272e-11,2.78949968471731e-11
0.779,0,0,0,1.56426814928351e-12,9.38560889570106e-13,1.17044063863357e-12,5.2456429829266e-12,2.52365080219972e-11,1.96283951282201e-11,2.73215592778062e-11
0.781,0,0,0,1.42605488449436e-12,8.55632930696615e-13,1.08069971404462e-12,5.06841979423142e-12,2.45990256529411e-11,1.91325755078431e-11,2.67899809581075e-11
0.783,0,0,0,1.28296310114044e-12,7.69777860684262e-13,9.84183054243944e-13,4.94930454000046e-12,2.40555218387853e-11,1.87098503190552e-11,2.62995515196444e-11
0.785,0,0,0,1.13299974362038e-12,6.79799846172228e-13,8.79765385750507e-13,4.86858644587538e-12,2.35859476763944e-11,1.8344625970529e-11,2.58471940850659e-11
0.787,0,0,0,9.7574190224309e-13,5.85445141345854e-13,7.67761145390025e-13,4.803252478733e-12,2.31646092600937e-11,1.80169183134062e-11,2.54267414556598e-11
0.789,0,0,0,8.18038286089964e-13,4.90822971653979e-13,6.53683161859573e-13,4.74636369875315e-12,2.27754610787197e-11,1.77142475056709e-11,2.50262044899855e-11
0.791,0,0,0,6.67924549347631e-13,4.00754729608579e-13,5.43870664013445e-13,4.69407747987425e-12,2.24045717148811e-11,1.74257780004631e-11,2.46327716296214e-11
0.793,0,0,0,5.3343634620272e-13,3.20061807721632e-13,4.44662880705934e-13,4.64255119603471e-12,2.20380097511866e-11,1.71406742509229e-11,2.4233631316146e-11
0.795,0,0,0,4.22609330841861e-13,2.53565598505116e-13,3.62399040791332e-13,4.58794222117293e-12,2.1661843770245e-11,1.68481007101905e-11,2.38159719911377e-11
0.797,0,0,0,3.42271858235869e-13,2.05363114941521e-13,3.0244617971669e-13,4.52597570269347e-12,2.12617982243841e-11,1.65369541745209e-11,2.33656762223227e-11
0.799,0,0,0,2.91330814754419e-13,1.74798488852651e-13,2.63847729629544e-13,4.45072776487063e-12,2.08239635565138e-11,1.61964160995107e-11,2.28637453673778e-11
0.801,0,0,0,2.65753955768657e-13,1.59452373461194e-13,2.43421575304714e-13,4.35825560874189e-12,2.03402980528335e-11,1.58202318188705e-11,2.2297424105737e-11
0.803,0,0,0,2.59701907832991e-13,1.55821144699794e-13,2.36677753900876e-13,4.24713466487207e-12,1.98092420589206e-11,1.54071882680493e-11,2.16618345383396e-11
0.805,0,0,0,2.65528168685082e-13,1.59316901211049e-13,2.37818454960559e-13,4.11845859335334e-12,1.923571797973e-11,1.49611139842344e-11,2.09599761876305e-11
0.807,0,0,0,2.74986406461662e-13,1.64991843876997e-13,2.40710213817392e-13,3.97627151033904e-12,1.86314744098754e-11,1.44911467632364e-11,2.02040318714121e-11
0.809,0,0,0,2.85944629083868e-13,1.71566777450321e-13,2.4423532148837e-13,3.82878478464015e-12,1.80143760127664e-11,1.40111813432627e-11,1.94189430390417e-11
0.811,0,0,0,2.97402846654615e-13,1.78441707992769e-13,2.48193768747061e-13,3.68474693783178e-12,1.74029016679008e-11,1.35355901861451e-11,1.86312852396251e-11
0.813,0,0,0,3.08361069276821e-13,1.85016641566092e-13,2.52385546367031e-13,3.55290649148904e-12,1.68155302547765e-11,1.30787457537151e-11,1.78676340222678e-11
0.815,0,0,0,3.17819307053401e-13,1.90691584232041e-13,2.56610645121849e-13,3.44201196718706e-12,1.62707406528913e-11,1.26550205078043e-11,1.71545649360755e-11
0.817,0,0,0,3.24785899704932e-13,1.94871539822959e-13,2.60702389351253e-13,3.35951958641675e-12,1.57854671989785e-11,1.22775855992055e-11,1.65162430877939e-11
0.819,0,0,0,3.28469165396526e-13,1.97081499237915e-13,2.64694106028247e-13,3.30445494206824e-12,1.53652910623234e-11,1.19507819373627e-11,1.59597267468641e-11
0.821,0,0,0,3.28469087131787e-13,1.97081452279072e-13,2.68652458851274e-13,3.27282165514757e-12,1.50089182083534e-11,1.16736030509415e-11,1.54829063834409e-11
0.823,0,0,0,3.24785649883886e-13,1.94871389930332e-13,2.72644114815404e-13,3.2588184717391e-12,1.4709492173529e-11,1.1440716134967e-11,1.50766213126256e-11
0.825,0,0,0,3.17818840595558e-13,1.90691304357335e-13,2.76735744212332e-13,3.2548392630055e-12,1.4454594065344e-11,1.12424620508231e-11,1.47246596944663e-11
0.827,0,0,0,3.08360318561446e-13,1.85016191136868e-13,2.80960687064206e-13,3.25276532527202e-12,1.42277871050893e-11,1.10660566372917e-11,1.44061689763171e-11
0.829,0,0,0,2.97401766601219e-13,1.78441059960731e-13,2.85152284056538e-13,3.25110370854299e-12,1.40184252525377e-11,1.09032196408627e-11,1.41103522877837e-11
0.831,0,0,0,2.8594320466562e-13,1.71565922799372e-13,2.89110542446025e-13,3.24957855978522e-12,1.38171752423524e-11,1.0746691855163e-11,1.38285294027042e-11
0.833,0,0,0,2.74984652705393e-13,1.64990791623236e-13,2.92635469489364e-13,3.2479140259655e-12,1.36147038091967e-11,1.05892140738196e-11,1.35520200949169e-11
0.835,0,0,0,2.65526130671281e-13,1.59315678402768e-13,2.95527072443253e-13,3.24583425405064e-12,1.34016776877338e-11,1.04235270904596e-11,1.32721441382599e-11
0.837,0,0,0,2.58921832246581e-13,1.55353099347949e-13,2.97572115851974e-13,3.24154833123641e-12,1.3168316529395e-11,1.02420239673072e-11,1.29804542542922e-11
0.839,0,0,0,2.58275986028393e-13,1.54965591617036e-13,2.98506241093024e-13,3.22503281065117e-12,1.29038502282887e-11,1.00363279553357e-11,1.2671031464129e-11
0.841,0,0,0,2.66088641893574e-13,1.59653185136144e-13,2.98124253662334e-13,3.18694140396916e-12,1.26013874916955e-11,9.80107916020764e-12,1.23410790815322e-11
0.843,0,0,0,2.83859829768238e-13,1.70315897860943e-13,2.96296514009758e-13,3.12021535502142e-12,1.22585510057519e-11,9.53442856002928e-12,1.19908153888824e-11
0.845,0,0,0,3.12089559627758e-13,1.87253735776655e-13,2.92968937539082e-13,3.02008343979574e-12,1.18774774354507e-11,9.23803800535057e-12,1.1623473637179e-11
0.847,0,0,0,3.49923647764208e-13,2.09954188658525e-13,2.88176237320432e-13,2.88557702620775e-12,1.14652645078732e-11,8.91742795056805e-12,1.12450690983189e-11
0.849,0,0,0,3.93757855605116e-13,2.36254713363069e-13,2.82079804544644e-13,2.72624754839725e-12,1.10345136862792e-11,8.58239953377272e-12,1.08621037132616e-11
0.851,0,0,0,4.3959210334751e-13,2.63755262008506e-13,2.74857421238053e-13,2.55325681411494e-12,1.05984615996132e-11,8.24324791081025e-12,1.04809720989384e-11
0.853,0,0,0,4.83426311188418e-13,2.90055786713051e-13,2.66686869426992e-13,2.37776663111153e-12,1.01703448768195e-11,7.9102682375263e-12,1.01080688722804e-11
0.855,0,0,0,5.21260399324868e-13,3.12756239594921e-13,2.57745931137794e-13,2.21093880713772e-12,9.7634001468427e-12,7.59375566976655e-12,9.74978865021887e-12
0.857,0,0,0,5.48765114720099e-13,3.29259068832059e-13,2.47978124592634e-13,2.06288702315103e-12,9.38977701968982e-12,7.30315990420319e-12,9.4120581671527e-12
0.859,0,0,0,5.60461181393999e-13,3.36276708836399e-13,2.36071388048121e-13,1.93652926981134e-12,9.05378977902912e-12,7.04183649480043e-12,9.09729782983682e-12
0.861,0,0,0,5.52648525528818e-13,3.31589115317291e-13,2.20862736597359e-13,1.83141770216477e-12,8.75530970154214e-12,6.80968532342167e-12,8.80567374623234e-12
0.863,0,0,0,5.23827117198442e-13,3.14296270319065e-13,2.01589192958488e-13,1.74468599648812e-12,8.49070616333713e-12,6.60388257148444e-12,8.53548793776666e-12
0.865,0,0,0,4.7469697036839e-13,2.84818182221034e-13,1.77887787474679e-13,1.67104935028892e-12,8.25284663994904e-12,6.41888071996036e-12,8.28317833933343e-12
0.867,0,0,0,4.08487316129604e-13,2.45092389677762e-13,1.50029821918295e-13,1.60385260909854e-12,8.03218372527683e-12,6.24725400854865e-12,8.04378668182485e-12
0.869,0,0,0,3.31777452408014e-13,1.99066471444809e-13,1.19942185652301e-13,1.54121782997671e-12,7.82350343898506e-12,6.0849471192106e-12,7.81399693724335e-12
0.871,0,0,0,2.51567518858824e-13,1.50940511315294e-13,8.98026988281939e-14,1.4822144268276e-12,7.62253290715171e-12,5.92863670556244e-12,7.59088328985146e-12
0.873,0,0,0,1.74857655137235e-13,1.04914593082341e-13,6.17891815974733e-14,1.42591181355542e-12,7.42499925585475e-12,5.77499942122036e-12,7.37151992391167e-12
0.875,0,0,0,1.08648000898449e-13,6.51888005390691e-14,3.80794541116377e-14,1.37137940406433e-12,7.22662961117216e-12,5.62071191980057e-12,7.15298102368649e-12
0.877,0,0,0,5.90345110922041e-14,3.54207066553224e-14,2.05441082646762e-14,1.31774023231729e-12,7.02313635249973e-12,5.46243938527757e-12,6.93201402922271e-12
0.879,0,0,0,2.61630219613178e-14,1.56978131767906e-14,9.04702989415855e-15,1.26452636170763e-12,6.81082926618433e-12,5.2973116514767e-12,6.70417731846928e-12
0.881,0,0,0,7.93349160922907e-15,4.76009496553736e-15,2.72746105110772e-15,1.21154659888633e-12,6.58775621433689e-12,5.12381038892869e-12,6.46667388888357e-12
0.883,0,0,0,8.45850208336957e-16,5.07510125002138e-16,2.89079756247015e-16,1.15884257471196e-12,6.35379409118623e-12,4.9418398487004e-12,6.2187638131133e-12
0.885,0,0,0,0,0,0,1.10668874425063e-12,6.11064882307905e-12,4.75272686239482e-12,5.96176423899662e-12
0.887,0,0,0,0,0,0,1.05553876671726e-12,5.86187011516206e-12,4.55923231179272e-12,5.69937613377775e-12
0.889,0,0,0,0,0,0,1.00567009610393e-12,5.6122392977488e-12,4.36507500936018e-12,5.43854660198913e-12
0.891,0,0,0,0,0,0,9.57316267352617e-13,5.36662865750657e-12,4.174044511394e-12,5.18663520384522e-12
0.893,0,0,0,0,0,0,9.10710815405296e-13,5.12991048110265e-12,3.98993037419095e-12,4.95100149956044e-12
0.895,0,0,0,0,0,0,8.66087275203942e-13,4.90695705520433e-12,3.81652215404781e-12,4.73900504934922e-12
0.897,0,0,0,0,0,0,8.2352523019167e-13,4.70206202739555e-12,3.65715935464098e-12,4.55716894193516e-12
0.899,0,0,0,0,0,0,7.82272775138412e-13,4.51566014502406e-12,3.51218011279649e-12,4.4062133374592e-12
0.901,0,0,0,0,0,0,7.41659727466373e-13,4.34661834836251e-12,3.38070315983751e-12,4.28401811438655e-12
0.903,0,0,0,0,0,0,7.01261825451112e-13,4.19277140238782e-12,3.26104442407942e-12,4.18637221881559e-12
0.905,0,0,0,0,0,0,6.60900728221541e-13,4.05092189678119e-12,3.15071703082981e-12,4.10697366447784e-12
0.907,0,0,0,0,0,0,6.20797967258794e-13,3.91741888501144e-12,3.0468813550089e-12,4.03826600422885e-12
0.909,0,0,0,0,0,0,5.82252483570534e-13,3.79143814548784e-12,2.94889633537943e-12,3.97640478713997e-12
0.911,0,0,0,0,0,0,5.46727416365514e-13,3.67269108839903e-12,2.85653751319925e-12,3.91829491159142e-12
0.913,0,0,0,0,0,0,5.15685904852485e-13,3.56088912393366e-12,2.76958042972618e-12,3.86084127596345e-12
0.915,0,0,0,0,0,0,4.90591088240198e-13,3.45574366228036e-12,2.68780062621806e-12,3.80094877863629e-12
0.917,0,0,0,0,0,0,4.72899506490626e-13,3.35706779978267e-12,2.6110527331643e-12,3.73565552240196e-12
0.919,0,0,0,0,0,0,4.6374694085276e-13,3.2651662432504e-12,2.53957374475031e-12,3.66312233602832e-12
0.921,0,0,0,0,0,0,4.63544045068485e-13,3.18014253579822e-12,2.47344419450972e-12,3.58246997365288e-12
0.923,0,0,0,0,0,0,4.71951704260211e-13,3.10178420330602e-12,2.41249882479357e-12,3.49368185476052e-12
0.925,0,0,0,0,0,0,4.87881034930873e-13,3.02956275441891e-12,2.35632658677027e-12,3.39760406418346e-12
0.927,0,0,0,0,0,0,5.09499984210713e-13,2.96253199439231e-12,2.30419155119402e-12,3.29581214768952e-12
0.929,0,0,0,0,0,0,5.3454748932348e-13,2.89893810078056e-12,2.25472963394044e-12,3.18962159041799e-12
0.931,0,0,0,0,0,0,5.60737846380555e-13,2.83691239759837e-12,2.20648742035429e-12,3.08025061748589e-12
0.933,0,0,0,0,0,0,5.85785351493322e-13,2.77458620886041e-12,2.15801149578032e-12,2.96891745401023e-12
0.935,0,0,0,0,0,0,6.07404300773162e-13,2.71009085858137e-12,2.10784844556329e-12,2.85684032510801e-12
0.937,0,0,0,0,0,0,6.23362549255606e-13,2.64114163928502e-12,2.05422127499946e-12,2.74458882859287e-12
0.939,0,0,0,0,0,0,6.32070740240523e-13,2.56362056665561e-12,1.99392710739881e-12,2.62926226240597e-12
0.941,0,0,0,0,0,0,6.32814520234974e-13,2.47468773360175e-12,1.9247571261347e-12,2.50838837171815e-12
0.943,0,0,0,0,0,0,6.25736694997893e-13,2.37327099864806e-12,1.84587744339293e-12,2.38061880556087e-12
0.945,0,0,0,0,0,0,6.11837229540089e-13,2.26006598593509e-12,1.75782910017174e-12,2.24572911682617e-12
0.947,0,0,0,0,0,0,5.92919689200095e-13,2.13795211671031e-12,1.66285164633024e-12,2.10526738957006e-12
0.949,0,0,0,0,0,0,5.71002010303978e-13,2.01340985467666e-12,1.56598544252629e-12,1.96537591158163e-12
0.951,0,0,0,0,0,0,5.48084285222487e-13,1.89340935192869e-12,1.47265171816676e-12,1.83289242728088e-12
0.953,0,0,0,0,0,0,5.26166606326371e-13,1.78492076056093e-12,1.3882717026585e-12,1.7146546810878e-12
0.955,0,0,0,0,0,0,5.07249065986376e-13,1.69491423266793e-12,1.31826662540839e-12,1.61750041742238e-12
0.957,0,0,0,0,0,0,4.93384133752479e-13,1.62964735120448e-12,1.26750349538126e-12,1.54754851932052e-12
0.959,0,0,0,0,0,0,4.86595673115717e-13,1.5903384389142e-12,1.23692989693327e-12,1.50582185894017e-12
0.961,0,0,0,0,0,0,4.88083703625391e-13,1.57554120011504e-12,1.22542093342281e-12,1.49062384936745e-12
0.963,0,0,0,0,0,0,4.98133927139359e-13,1.58177241813094e-12,1.23026743632406e-12,1.49817032349258e-12
0.965,0,0,0,0,0,0,5.16117727824034e-13,1.60351195529178e-12,1.24717596522694e-12,1.52258953400989e-12
0.967,0,0,0,0,0,0,5.40439794975165e-13,1.63391532207321e-12,1.27082302827916e-12,1.55664101480188e-12
0.969,0,0,0,0,0,0,5.68619106255991e-13,1.66914036816798e-12,1.29822028635288e-12,1.59609273043313e-12
0.971,0,0,0,0,0,0,5.98084165580048e-13,1.70597264070054e-12,1.32686760943376e-12,1.63734452434414e-12
0.973,0,0,0,0,0,0,6.26263476860874e-13,1.74119768679532e-12,1.35426486750747e-12,1.67679623997539e-12
0.975,0,0,0,0,0,0,6.50585544012005e-13,1.77160105357674e-12,1.37791193055969e-12,1.71084772076738e-12
0.977,0,0,0,0,0,0,6.68563394226114e-13,1.7940651699687e-12,1.39538402108677e-12,1.73591061891499e-12
0.979,0,0,0,0,0,0,6.78452915684154e-13,1.80635109204549e-12,1.4049397382576e-12,1.74882995408477e-12
0.981,0,0,0,0,0,0,6.79196918758398e-13,1.80707661725117e-12,1.4055040356398e-12,1.74738898178033e-12
0.983,0,0,0,0,0,0,6.70366803990355e-13,1.7956524399728e-12,1.39661856442329e-12,1.73033766402632e-12
0.985,0,0,0,0,0,0,6.52162562090766e-13,1.77228215154039e-12,1.3784416734203e-12,1.69739266936845e-12
0.987,0,0,0,0,0,0,6.25328250660475e-13,1.73786535842745e-12,1.35167305655468e-12,1.64922556411907e-12
0.989,0,0,0,0,0,0,5.9049365648128e-13,1.69321593690008e-12,1.31694572870006e-12,1.58704125363993e-12
0.991,0,0,0,0,0,0,5.48230234312892e-13,1.63908391879752e-12,1.27484304795363e-12,1.51207311397676e-12
0.993,0,0,0,0,0,0,4.99109438915024e-13,1.57621933595905e-12,1.22594837241259e-12,1.42555452117529e-12
0.995,0,0,0,0,0,0,4.4370272504739e-13,1.5053722202239e-12,1.17084506017414e-12,1.32871885128125e-12
0.997,0,0,0,0,0,0,3.86010220103263e-13,1.43161424957677e-12,1.11347774967082e-12,1.22803303034111e-12
0.999,0,0,0,0,0,0,3.20888915132301e-13,1.34846295479951e-12,1.04880452039962e-12,1.11564673335376e-12


==> data/Synergy_first.dat <==
beta_s,synergy_smooth_1,synergy_smooth_2,synergy_smooth_3,synergy_smooth_4,synergy_smooth_5,synergy_smooth_6
0.025,2.6935916273893e-05,2.63383544404639e-05,2.41868595876234e-05,3.33425083758307e-05,2.30032718319807e-05,3.30482265127057e-05
0.027,3.16584673866825e-05,3.16271753168461e-05,2.84173791737303e-05,3.91843433058801e-05,2.71788004013694e-05,3.86402608608155e-05
0.029,3.78096965345465e-05,3.74337125671008e-05,3.35413166755141e-05,4.64999520915226e-05,3.21640367564607e-05,4.57773049555557e-05
0.031,4.42140928353455e-05,4.33437058481157e-05,3.88302965893034e-05,5.40823149826118e-05,3.73002923331017e-05,5.31910527617914e-05
0.033,5.15166604027279e-05,4.95986979716886e-05,4.46921531616609e-05,6.260052600131e-05,4.29581492075595e-05,6.15809766693965e-05
0.035,5.95787294289156e-05,5.61640581875424e-05,5.1049136970035e-05,7.19189993363485e-05,4.90690637466662e-05,7.08010117114883e-05
0.037,6.83032748101827e-05,6.30049776860512e-05,5.78380045293399e-05,8.19434879990148e-05,5.5577821208158e-05,8.07491923123541e-05
0.039,7.78320741172288e-05,7.01039722692972e-05,6.50940305952646e-05,9.28157179008558e-05,6.251822222233e-05,9.1576025964547e-05
0.041,8.83202709973184e-05,7.7490383931058e-05,7.28963403240265e-05,0.000104687933686335,6.99605037130551e-05,0.000103445137839415
0.043,9.98935009646859e-05,8.52426025792454e-05,8.13546791811249e-05,0.00011768021990638,7.79990146765612e-05,0.000116487824364957
0.045,0.000112647891400536,9.34880660359041e-05,9.06094129413418e-05,0.000131880501018382,8.6752216181431e-05,0.000130803053225824
0.047,0.000126651238493112,0.000102412871144204,0.000100854294980419,0.000147335079150099,9.63616801037238e-05,0.000146437842643111
0.049,0.000141945553516698,0.000112265037895018,0.000112388766927281,0.000164020126579426,0.000106973981012591,0.000163327558166541
0.051,0.000158535985031376,0.000123236778367812,0.0001254083998405,0.000181918247053017,0.000118725321932462,0.000181453750220513
0.053,0.000176389271007256,0.000135449908800506,0.000139975289604826,0.000201030027317956,0.000131741079853481,0.000200868041534664
0.055,0.000195433738824473,0.000148955849589473,0.000156018056931181,0.000221374037121765,0.000146135805731505,0.000221692127143873
0.057,0.000215507668395918,0.000163745668559659,0.000173310832163306,0.000242957302737775,0.000162045659799995,0.000244127939351829
0.059,0.000236219393241535,0.000179841147530696,0.000191494781612691,0.000265667112389269,0.000179753513489878,0.000268443926193875
0.061,0.000257389484480095,0.000197308110745913,0.000210380120439148,0.000289479996307264,0.000199469101208499,0.000294823821178047
0.063,0.000279115530535414,0.000216250920515049,0.000229981194766589,0.000314495635182606,0.000221292465623337,0.000323349306504275
0.065,0.000301772137136365,0.000236812477214246,0.000250516481683019,0.000340936860165973,0.000245213957662001,0.000354000013064387
0.067,0.000326040648705672,0.00025920797010616,0.00027239566659975,0.00036917362193193,0.000271123923119935,0.000386654495038523
0.069,0.000352838089701782,0.000283814527270216,0.000296043440477666,0.000399726258389412,0.000298912643711676,0.000421163738599576
0.071,0.000382826855626999,0.000310879410570586,0.000321790529255975,0.000432964306412906,0.000328502027607779,0.000457453055610324
0.073,0.000416360584349558,0.000340477475483833,0.000349874217651912,0.000469069579710645,0.000359841645939647,0.000495528735218381
0.075,0.000453484156103617,0.000372511171098914,0.000380438349160741,0.000508036168824603,0.000392908732799525,0.000535478043856205
0.077,0.000494007326405219,0.000406676272808478,0.000413560359589224,0.000549701851050246,0.000427619562152395,0.000577426092083499
0.079,0.000537967709963235,0.000442471448485601,0.000449428403829824,0.000593984217442493,0.000463528818964057,0.000621342698082901
0.081,0.000585410112836922,0.000479650999258743,0.0004882714579151,0.000640846632517111,0.000500494360415149,0.00066729309900031
0.083,0.000636323435001208,0.000518279227122696,0.000530336947607223,0.000690275610709549,0.000538781670830225,0.000715483587356219
0.085,0.000690640670346693,0.000558730434938586,0.000575890748397968,0.000742280816374935,0.000579063861677751,0.000766261511045715
0.087,0.000748140196661567,0.000601692112317875,0.0006253048025185,0.000796854877794299,0.000622551063067184,0.00082016293297125
0.089,0.0008081662289619,0.000647968617117867,0.000679339548902999,0.000853824501834953,0.000671182116804219,0.000877985820693326
0.091,0.000870455263791956,0.000698135082583584,0.00073846370800714,0.000913132362231607,0.000726269429791899,0.000940294912801696
0.093,0.000935258567400121,0.000752510648361038,0.00080274936978884,0.000974883068316735,0.000788318997596855,0.00100735571389224
0.095,0.0010033421757389,0.000811158460497232,0.000871871993708262,0.00103934316502058,0.000857030404449306,0.00107913449456698
0.097,0.00107610149872713,0.000873907951855055,0.000945021049193881,0.0011069373920228,0.000931304620865825,0.00115530871238219
0.099,0.0011556024905267,0.000940627642504918,0.00102089079763142,0.00117812789081287,0.00100983158006846,0.00123552487474647
0.101,0.0012431813044007,0.00101136480169917,0.0010988077695024,0.00125327410429052,0.00109190454945698,0.00131966650242463
0.103,0.00133927059389187,0.00108634110060356,0.0011788687438801,0.00133262517442546,0.00117747328724222,0.001407866570607
0.105,0.0014433995128226,0.00116595261229723,0.00126194074842959,0.00141631994225735,0.00126714404244613,0.00150050750890945
0.107,0.0015541645494714,0.00125078930908674,0.00134959891274413,0.00150439469210794,0.00136206921921187,0.00159822759305275
0.109,0.00166978480709685,0.00134159354716258,0.00144341250343657,0.00159690596462938,0.0014631376646114,0.00170176884682697
0.111,0.00178933844805304,0.00143894635483035,0.00154462840831626,0.00169402264550229,0.00157112496127197,0.00181165877368876
0.113,0.00191286976068436,0.00154323249053961,0.00165418847954251,0.00179602756477778,0.00168677509265004,0.00192818351436721
0.115,0.00204138915932549,0.00165464044288392,0.00177272953362469,0.0019033174968775,0.00181080044303132,0.0020513878468639
0.117,0.00217676496115391,0.00177314169005535,0.00190081628575172,0.00201646558265087,0.0019439893652312,0.00218109125953274
0.119,0.00232071183140751,0.00189859244560616,0.00203999084900231,0.00213635304383897,0.00208765907566675,0.00231712381732862
0.121,0.00247460010505173,0.00203115694771488,0.00219142890557149,0.00226357645706422,0.00224298568162954,0.00245948768661763
0.123,0.00263951173892205,0.00217135102734166,0.00235569397550346,0.00239836528779281,0.00241088717542617,0.00260835833996933
0.125,0.00281624031172398,0.00232004210822834,0.00253273741669164,0.00254058189033477,0.00259202343437835,0.00276408455615674
0.127,0.00300565314157508,0.00247855625350184,0.00272191750793251,0.00268963834691508,0.00278708333467079,0.00292714058461158
0.129,0.0032101219426032,0.00264881897317927,0.00292248685619647,0.00284451658928049,0.00299791755525131,0.00309786031275468
0.131,0.00343112123328495,0.00283220644035335,0.00313410674669365,0.00300486231084472,0.00322563204028504,0.00327663498047085
0.133,0.00366882400433566,0.00302939461953196,0.00335687161448679,0.00317111656386735,0.00347026724471317,0.00346395805399294
0.135,0.00392210171870944,0.0032403592666382,0.00359130904449124,0.00334451575945383,0.00373079813425302,0.00366042522590192
0.137,0.00418835727821342,0.00346439640197771,0.00383821241887781,0.00352733434503703,0.00400482348898654,0.003866883000162
0.139,0.00446390859487469,0.00370070651341929,0.00409779960883811,0.00372309955272235,0.00428832322665978,0.00408484298228299
0.141,0.00474671957299496,0.00394904171786995,0.00437054266718381,0.0039338245733384,0.00457925091529495,0.00431522774412289
0.143,0.00503670255790252,0.00420973882590131,0.00465733467591626,0.00415965491905961,0.00487799011464143,0.00455818572385116
0.145,0.00533571833595213,0.0044837193417496,0.00495948974622641,0.00439886842340618,0.00518735437617578,0.00481309122594877
0.147,0.00564763302976532,0.0047725989112238,0.0052790815521278,0.00464781121930721,0.00551281157352293,0.00507857998149034
0.149,0.00597703298519691,0.0050786043965002,0.00561975176499021,0.00490206856123383,0.00586146718696625,0.00535321315187796
0.151,0.00632649871187989,0.00540304638030881,0.00598364191083823,0.00515910416215674,0.00623761630174896,0.00563605584215437
0.153,0.00669637358918139,0.00574613969972003,0.00637095658853703,0.00541848987457403,0.00664228168125344,0.00592669556320104
0.155,0.00708476386620262,0.00610700344614462,0.00677996346979239,0.00568190569051119,0.00707321376700126,0.00622524223173816
0.157,0.00748783098199716,0.00648381486968106,0.00720712885710034,0.00595304867708558,0.00752518285250073,0.00653228684536511
0.159,0.00790234026421244,0.00687504741156389,0.00764890054003315,0.00623570711670013,0.00799326031209468,0.00684833432041948
0.161,0.00832589036863263,0.00727942997686715,0.00810274899788397,0.0065319283262428,0.00847418940222719,0.00717344928090744
0.163,0.00875674174757714,0.00769584508690276,0.00856715462688809,0.00684194632845226,0.00896629534977489,0.00750725732375855
0.165,0.00919381664990059,0.0081233288792205,0.00904160774022302,0.00716418185191789,0.00946948535204695,0.00784894501882573
0.167,0.00963692183149518,0.00856143768109882,0.00952691785657831,0.00749568162767244,0.00998574267101246,0.00819787084169782
0.169,0.0100868225959133,0.00901114627241015,0.0100252517576892,0.0078348400916651,0.0105192552793733,0.00855572153918256
0.171,0.0105425122233617,0.00947156118880764,0.0105362406683291,0.00818001990992461,0.0110703025504396,0.00892206011189785
0.173,0.0110008737588784,0.00993945030328011,0.011056503369371,0.00852917103968993,0.0116345009611174,0.00929361507050593
0.175,0.0114566800123322,0.010409242826152,0.0115796461977878,0.00887983072941024,0.0122028040919087,0.00966428043571333
0.177,0.0119029185454578,0.0108732621841019,0.0120967103786278,0.00922930790299274,0.0127613612139031,0.0100250205531691
0.179,0.0123337611984678,0.0113245235044461,0.0126001902902833,0.00957560241207349,0.0132952860544228,0.0103662685703876
0.181,0.0127450307415612,0.0117581095810121,0.0130845681907753,0.00991647896305024,0.0137963262653566,0.0106828736549301
0.183,0.0131340252869369,0.0121711194494749,0.0135460648419321,0.0102492824362826,0.0142635021506888,0.0109745155575547
0.185,0.0134995182887945,0.0125626683873568,0.0139826395093897,0.0105709378860921,0.0147031066664994,0.0112457046122163
0.187,0.013840466042935,0.012931438794547,0.0143917081636281,0.0108776294633365,0.0151287703094151,0.0115070449567662
0.189,0.0141488706810125,0.0132760226044711,0.0147675515419045,0.0111579651409459,0.0155388734631211,0.011751073554072
0.191,0.0144182228722888,0.0136033064198582,0.0151094042187642,0.0114017750529247,0.015916312002158,0.0119591944142306
0.193,0.0146456608593108,0.0138912036635481,0.015390232626461,0.0116365966915925,0.0162486956061754,0.012143370292553
0.195,0.0148301383755349,0.0141267701591549,0.015625368485,0.0118418178871748,0.016522265823855,0.0122980164543242
0.197,0.0149601180347232,0.0143296846332497,0.0158160481353428,0.0120147596363758,0.0167420583024698,0.0124037871624075
0.199,0.0150567362968715,0.0144665467853068,0.0159690370626297,0.012157396857321,0.0168811614786092,0.0124675849175074
0.201,0.0150908535679259,0.0145429798545717,0.0160492690543676,0.0122658409001902,0.0169737355259287,0.0124971546394868
0.203,0.0150900450912616,0.014582389420118,0.0160927494962468,0.0123261978889786,0.0170212601327263,0.012484200230028
0.205,0.0150261165498314,0.0145741771017379,0.0160526654367171,0.0123538129065908,0.0170363801369974,0.0124106260614543
0.207,0.0149411094865772,0.0145221566355749,0.0159640315732714,0.0123470994586977,0.0169734529186493,0.0123164677458045
0.209,0.014798684704978,0.0144427343303142,0.015797023650248,0.0123023433632679,0.0168858084327892,0.0121741178201855
0.211,0.014636427557847,0.0143033989929805,0.0155922385531161,0.0122330629173703,0.0167380331510515,0.0120057894851377
0.213,0.0144178642729055,0.0141036975080119,0.015341531487542,0.0121254898534901,0.01655362308836,0.011797734972752
0.215,0.014164968983232,0.0138873356168914,0.0150761953212305,0.0119800364247839,0.0163167497266628,0.0115823035532861
0.217,0.0138550243379829,0.0136354844181817,0.0147621664917905,0.0118024369805599,0.0160557625896739,0.0113310897477439
0.219,0.0135197056800731,0.013357877899424,0.014425058216898,0.0116057167135513,0.0157531759193389,0.0110657366920446
0.221,0.0131626611492803,0.0130706320203862,0.0140595351290051,0.0113906831175464,0.0154308667372552,0.0107715005955882
0.223,0.0128008588841929,0.0127731818085044,0.0136679114981535,0.0111592665232913,0.0150777399042611,0.0104576914065695
0.225,0.0124463964719872,0.0124498512976969,0.0132572283955146,0.0109196658485508,0.014710198497724,0.0101174795517794
0.227,0.0120963198957917,0.0121050120475851,0.012836127027875,0.0106747669242743,0.0143366006449407,0.00976002479345895
0.229,0.0117422129734304,0.0117475249200691,0.012408653356457,0.0104219116196168,0.0139547800184533,0.00939783344241224
0.231,0.0113804097105445,0.0113825109807614,0.0119778768765998,0.0101600545875893,0.0135646387017486,0.00903816458566025
0.233,0.0110104678272756,0.0110139018246646,0.0115467122476044,0.00988952174597029,0.0131674011649826,0.00868496599999427
0.235,0.0106351687582662,0.0106444395761716,0.0111179192927341,0.0096120102773055,0.0127656142649798,0.00833887415197588
0.237,0.0102600848038344,0.010276396730413,0.0106945045635612,0.00933046312444427,0.0123632104862401,0.00799794160396402
0.239,0.00988958668024604,0.00991471249567848,0.010280978924649,0.00904760562287002,0.0119646061974262,0.00766254106118194
0.241,0.00952616388845689,0.00956267357552746,0.00988018269640132,0.00876527281913707,0.0115724908597129,0.00733369925680913
0.243,0.00917065442898169,0.00922114289807402,0.00949280073104338,0.00848444210362839,0.0111876284581659,0.00701251032561345
0.245,0.00882224480189406,0.00888855961598673,0.00911736241262139,0.00820523321055562,0.0108088575017409,0.0067001358039511
0.247,0.00847860161324981,0.00856116486533214,0.00875048192664961,0.00792698730848694,0.0104330781570852,0.00639788952169566
0.249,0.00813765880728974,0.00823573902772885,0.00838942716617371,0.00764921684711733,0.010056834586881,0.0061073455727268
0.251,0.00779871616779191,0.00791097499736556,0.0080330456957152,0.00737207249549893,0.00967894076648164,0.0058294215388193
0.253,0.00746243317832471,0.00758743114081726,0.00768167643249449,0.00709632565086088,0.00930067631337137,0.00556425843225214
0.255,0.00713082902224689,0.00726753129704525,0.00733714964643086,0.00682336843860945,0.00892578648716489,0.00531122069580852
0.257,0.00680703852115544,0.00695538514989456,0.00700264602194454,0.00655516821367733,0.00856039244542938,0.00506922329126373
0.259,0.00649334611050191,0.00665457550049351,0.006680921167495,0.00629356070950642,0.00821047700830932,0.00483838420693215
0.261,0.00619124614371701,0.00636701148685268,0.0063733446185038,0.00603973186366747,0.00787912035688624,0.00461841556095072
0.263,0.00590160409636001,0.0060929621458022,0.00607992179783339,0.00579421005453688,0.00756636027574747,0.0044082984089141
0.265,0.00562465656611885,0.00583105641299172,0.00579929401578718,0.00555686610129669,0.00726919215298621,0.00420628274387468
0.267,0.00536032863310216,0.00557857224463591,0.00552897038598838,0.00532708983354876,0.00698198127415405,0.00400965914484822
0.269,0.00510965354500883,0.00533374145224824,0.00526723356323322,0.00510486110540948,0.00670040282936491,0.00381478033822126
0.271,0.00487292595699344,0.00509564066770187,0.0050131408550322,0.00489015965014254,0.00642230261272959,0.00362001256236821
0.273,0.00464936600289737,0.00486399769104047,0.00476637521222659,0.00468280941788074,0.00614749345477436,0.00342609317679894
0.275,0.00443711929524889,0.00463919149047824,0.00452724522898843,0.004482478575626,0.005877755222441,0.0032361306621588
0.277,0.00423335868929266,0.00442208413253661,0.00429645105494918,0.00428866239071862,0.00561655044069394,0.00305540265992443
0.279,0.00403561222109335,0.00421294354290708,0.00407383350366572,0.00410077566753927,0.00536642190292067,0.00288849287859982
0.281,0.00384252847087413,0.00401191536049158,0.00385941934414644,0.00391851524916039,0.00512857823324151,0.00273741799612985
0.283,0.00365386581209329,0.00381916468617457,0.00365364644959176,0.00374189691380522,0.00490304709849858,0.00260162369883961
0.285,0.00347049241144422,0.00363487608282305,0.00345736379739417,0.00357125537484792,0.00468867520825575,0.0024779846814344
0.287,0.00329414297950697,0.00345927945853471,0.00327182346626805,0.00340717789609757,0.00448330708409323,0.00236123060431089
0.289,0.00312569658686496,0.00329267454551106,0.0030981994114612,0.00325000594968884,0.00428537226471583,0.00224764155560469
0.291,0.00296560589751644,0.00313513824791149,0.00293694115175843,0.00309990826639259,0.00409407001735856,0.00213535375984457
0.293,0.00281408420298505,0.00298648709889754,0.00278773274896984,0.00295692872938396,0.00390926760834055,0.00202410758458487
0.295,0.00267110542231976,0.00284627726063299,0.00264949280793074,0.00282098637424239,0.00373150030306505,0.00191524754040552
0.297,0.00253640653547729,0.00271380997491214,0.00252051231689885,0.00269183712512913,0.00356175223562846,0.00181135810245816
0.299,0.00240951047907642,0.00258825184348259,0.00239946086571103,0.00256890312340005,0.00339999423963667,0.00171359698068321
0.301,0.00228973066879698,0.00246875228385141,0.00228519058006377,0.00245149616540216,0.00324570936224859,0.00162220026483579
0.303,0.00217616975809103,0.00235444841501016,0.00217663350513509,0.00233885826048782,0.00309807127043058,0.00153675262099364
0.305,0.00206771963818294,0.00224446505743496,0.00207280160558454,0.00223016163101477,0.00295594425095642,0.00145618729155714
0.307,0.00196327752467812,0.00213805038981729,0.00197289358469109,0.00212468262419312,0.00281815525643547,0.00137907393199852
0.309,0.00186290542644244,0.00203525884466171,0.00187679901023707,0.00202269744144355,0.00268497015302539,0.00130530207848728
0.311,0.00176687265719106,0.00193627999876548,0.00178451759912107,0.00192465328824234,0.00255691396207058,0.00123502196128895
0.313,0.00167544853063917,0.00184130342892589,0.00169604906824172,0.00183099737006576,0.00243451170491544,0.00116838381066906
0.315,0.00158890236050191,0.0017505187119402,0.00161139313449761,0.00174217689239008,0.0023182884029044,0.00110553785689315
0.317,0.00150743645200512,0.00166403234983667,0.00153049219420816,0.00165856692680141,0.0022086667102311,0.00104659165890747
0.319,0.00143082410924406,0.00158146581340926,0.00145296815007571,0.00158006035598181,0.00210541020185806,0.000991374631295431
0.321,0.00135870275510553,0.0015023917875425,0.00137844546052742,0.00150635172117315,0.00200806540165104,0.000939616997511819
0.323,0.00129063794529115,0.00142641873680043,0.00130661106361213,0.00143700386878255,0.00191605916327126,0.000890990003819073
0.325,0.0012261233683174,0.00135319090542665,0.00123721437700026,0.00137144795038231,0.0018286986701754,0.000845105919287275
0.327,0.00116464785400493,0.00128247139211331,0.00117012461856308,0.00130905555660014,0.00174527380276635,0.000801560707113439
0.329,0.00110605736611979,0.00121454410646639,0.00110559397941058,0.00124954877213298,0.0016656138504736,0.00076016949766506
0.331,0.00105026188245133,0.00114977752368088,0.00104393457454948,0.00119271632828319,0.0015896454836189,0.000720787635245906
0.333,0.000997171380788887,0.00108854011895175,0.000985458518986545,0.00113834695635311,0.00151729537252397,0.000683270464159742
0.335,0.000946695838921819,0.00103120036747399,0.000930477927728502,0.00108622938764508,0.00144849018751053,0.000647473328710333
0.337,0.000898719590087412,0.000978070606185505,0.00087924648762199,0.0010361459797941,0.00138313344274209,0.000613226051417554
0.339,0.000852988431929492,0.000929076839242142,0.000831635381129779,0.000987863275686824,0.00132099174009337,0.000580238243493718
0.341,0.000809261698599167,0.00088396242426339,0.000787375749806288,0.000941198758640814,0.00126181369941325,0.000548278121712038
0.343,0.00076733960883121,0.000842338710229497,0.00074611357407734,0.000896029717989142,0.00120535333964522,0.000517201687901162
0.345,0.000727063265944057,0.000803685037481463,0.000707409673240155,0.000852293249080422,0.0011513700788274,0.000486952728945175
0.347,0.000688340302391863,0.000767404875978101,0.000670798133623461,0.00080999262694616,0.00109965189025076,0.000457588338567486
0.349,0.000651257770805912,0.000733156019821063,0.000636110384811256,0.000769206747381705,0.00105012905858969,0.000429373606854505
0.351,0.000615930071893868,0.000700646901009093,0.000603232736167281,0.000730023371767078,0.00100275524963905,0.000402602803387174
0.353,0.000582471606363391,0.000669585951540936,0.000572051497055281,0.0006925302614823,0.000957484129193717,0.000377570197746435
0.355,0.000550996774922143,0.000639681603415336,0.000542452976839001,0.00065681517790739,0.000914269363048573,0.000354570059513231
0.357,0.000521595361200549,0.000610641784920024,0.000514315598223882,0.000622933190989906,0.000873051702662084,0.000333861818442399
0.359,0.000494193587358498,0.000582210453193495,0.000487481778448221,0.000590744436972055,0.00083369675540387,0.000315454106734137
0.361,0.000468652529904883,0.00055423085896181,0.000461814962881031,0.000560079465381036,0.000796063199238292,0.000299214000345439
0.363,0.000444790974662938,0.000526650389262594,0.000437208768845081,0.000530772065449216,0.000760015957275254,0.000284897218971979
0.365,0.000422385416770239,0.00049952056744503,0.000413586985616897,0.000502659266114132,0.000725426197770202,0.00027214812604811
0.367,0.000401194677755936,0.000472997556880878,0.000390911461085065,0.000475614027450957,0.000692184248460531,0.000260534568572975
0.369,0.000381098849934058,0.000447305628402695,0.000369210220559074,0.000449707482945379,0.000660261826318023,0.000249763834839032
0.371,0.000362000880583969,0.000422673895567033,0.000348520433171454,0.000425043592503267,0.000629643822865267,0.000239573413120625
0.373,0.000343803716985032,0.000399331471930444,0.000328879268054734,0.000401726316030491,0.000600315129624849,0.000229700791692097
0.375,0.00032641030641661,0.00037750747104948,0.000310323894341444,0.000379859613432919,0.000572260638119356,0.000219883458827792
0.377,0.000309719692032274,0.000357403638870049,0.000292868473814144,0.000359525235703283,0.000545449882440206,0.000209850456914036
0.379,0.000293620220499079,0.000339029163045675,0.000276394203533767,0.000340660195962003,0.000519766841606772,0.000199329600748553
0.381,0.000278028862154886,0.000322293406901893,0.00026077225384447,0.000323149949410788,0.000495096977078808,0.000188166625686471
0.383,0.000262896529386175,0.000307030126754837,0.000245887340098953,0.00030684932620205,0.000471343322355948,0.000176339127721622
0.385,0.000248208076628047,0.000292997471911238,0.000231637722658469,0.000291582531438903,0.000448426482977705,0.000163956563486542
0.387,0.000233986204490019,0.000279905352279066,0.000217958214242786,0.000277165354088306,0.00042629999395464,0.000151268696140485
0.389,0.000220298252116742,0.000267580629049274,0.000204930137301845,0.000263527695940228,0.000405020517409241,0.000138658377070013
0.391,0.000207216877030687,0.000255874380731402,0.000192658386010915,0.000250620391654058,0.000384660805063492,0.000126522397742982
0.393,0.000194814736754323,0.000244637685834987,0.000181247854545264,0.000238394275889184,0.000365293608639377,0.000115257549627251
0.395,0.00018316448881012,0.000233721622869567,0.000170803437080162,0.000226800183304993,0.00034699167985888,0.000105260624190678
0.397,0.000172325547853825,0.000222972706380928,0.000161414669889523,0.000215787016817838,0.00032981138137062,9.68766513243463e-05
0.399,0.00016227065411725,0.000212236386585771,0.000153063340262624,0.000205295985394675,0.000313704007728228,9.01024821488806e-05
0.401,0.000152940860949627,0.000201420810562464,0.000145676006891795,0.000195276324004205,0.000298587256183015,8.47870935274769e-05
0.403,0.000144257975770601,0.000190504310598512,0.000139137624265275,0.000185687658305327,0.000284360867573474,8.06791708304741e-05
0.405,0.000136124560070224,0.000179535404190557,0.000133291542667206,0.000176500004647143,0.000270906626325278,7.7427107935354e-05
0.407,0.000128437172275683,0.000168637358008126,0.000127954866078991,0.000167695701811994,0.000258104749524645,7.46307688035147e-05
0.409,0.00012115979930851,0.00015800468825897,0.000123010843262577,0.000159275173221814,0.000245922565939964,7.21379046739581e-05
0.411,0.000114268869043227,0.000147839399498305,0.000118356347372763,0.000151241206987001,0.00023434304522912,6.98438495502568e-05
0.413,0.000107740809354356,0.000138343496281348,0.000113888251564345,0.000143596591217951,0.000223349157049998,6.76439374359833e-05
0.415,0.00010155204811642,0.000129718983163315,0.00010950342899212,0.000136344114025061,0.000212923871060485,6.54335023347105e-05
0.417,9.56786618539062e-05,0.000122143945156424,0.000105104766706312,0.000129483901966043,0.000203044364379789,6.31093508183941e-05
0.419,9.00955911399474e-05,0.000115629916191476,0.000100641626044085,0.000122998538617438,0.000193655993358533,6.05921813556047e-05
0.421,8.47799095780175e-05,0.000110105646440825,9.60959367970235e-05,0.0001168639244146,0.000184705820993099,5.78426426705446e-05
0.423,7.97112831685043e-05,0.000105438462547661,9.14773378617468e-05,0.00011105176335271,0.000176148735515802,5.48615341175888e-05
0.425,7.48719703087085e-05,0.000101434267626011,8.68231772399113e-05,0.000105529562986774,0.000167947450394888,5.16898056812845e-05
0.427,7.02471731428778e-05,9.78614608037378e-05,8.21924981427838e-05,0.000100263295984308,0.000160078296873213,4.84070854079685e-05
0.429,6.58258221635301e-05,9.45935687609577e-05,7.76255785997249e-05,9.52322815538234e-05,0.000152557252198151,4.51092600775353e-05
0.431,6.15973072297544e-05,9.15254784070708e-05,7.31578372907128e-05,9.04183256048442e-05,0.00014540641220725,4.18924168444201e-05
0.433,5.75510182006397e-05,8.85520766514764e-05,6.88246928957257e-05,8.58032340468932e-05,0.000138647872738058,3.88526428630579e-05
0.435,5.36763449352753e-05,8.55682504035744e-05,6.46615640947418e-05,8.13688127894935e-05,0.000132303729628122,3.6086025287884e-05
0.437,4.99513721593373e-05,8.24706816966572e-05,6.06982795395399e-05,7.70867024776297e-05,0.000126393602398079,3.36788520484755e-05
0.439,4.62974023722752e-05,7.91816626845713e-05,5.692943142401e-05,7.28787574442764e-05,0.000120916596445848,3.16481877095755e-05
0.441,4.26526681854315e-05,7.56632034978888e-05,5.33396869538493e-05,6.86853024612097e-05,0.00011585488606481,2.99746482376476e-05
0.443,3.89848650748156e-05,7.19168859397023e-05,4.99091898982402e-05,6.44765430341265e-05,0.00011117556229169,2.86110415573242e-05
0.445,3.5291151381104e-05,6.79838634856257e-05,4.66135605898503e-05,6.02525654026434e-05,0.00010683063290656,2.74823675514062e-05
0.447,3.16094534430528e-05,6.39430661599002e-05,4.34294859530319e-05,5.60535018048362e-05,0.000102759498749746,2.64956172857217e-05
0.449,2.8063942690312e-05,5.98873855387343e-05,4.03643659335113e-05,5.1999151524711e-05,9.89069915276376e-05,2.55991971491013e-05
0.451,2.47913233053057e-05,5.59095668941318e-05,3.74310020286927e-05,4.82207241413923e-05,9.52197907945077e-05,2.47501540868242e-05
0.453,2.19282994704577e-05,5.21023554980966e-05,3.46421957359804e-05,4.48494292340047e-05,9.16445761046294e-05,2.39055350441693e-05
0.455,1.9611575368192e-05,4.85584966226322e-05,3.20107485527786e-05,4.20164763816727e-05,8.81280270122759e-05,2.30223869664158e-05
0.457,1.79550967492231e-05,4.53606581083854e-05,2.95418854471281e-05,3.98310362402393e-05,8.46175152619573e-05,2.20521369492183e-05
0.459,1.69238768220546e-05,4.25223235130572e-05,2.71988963213508e-05,3.82581596099469e-05,8.10721859518492e-05,2.09239441661321e-05
0.461,1.64285275973763e-05,4.00246152984961e-05,2.49465006084734e-05,3.7210482227094e-05,7.74713502461022e-05,1.95906120566313e-05
0.463,1.63466425473342e-05,3.78254034070775e-05,2.27588153694202e-05,3.65689429855488e-05,7.38146398748538e-05,1.80354805285832e-05
0.465,1.65227966055307e-05,3.58593052617032e-05,2.06193552930127e-05,3.61827839367492e-05,7.01220071342291e-05,1.6272425958248e-05
0.467,1.67913045987339e-05,3.40477631971591e-05,1.85286092253333e-05,3.58915892129844e-05,6.64330326961033e-05,1.43514810399032e-05
0.469,1.71023953573789e-05,3.23581513117029e-05,1.65383987060808e-05,3.56473659597138e-05,6.27958444446733e-05,1.23754828583187e-05
0.471,1.74276803711713e-05,3.07669522799718e-05,1.47085133721466e-05,3.54228395439107e-05,5.92587247641485e-05,1.04541607007387e-05
0.473,1.77387711298164e-05,2.92506487766028e-05,1.30987428604217e-05,3.51907353325482e-05,5.58699560387383e-05,8.69724385440719e-06
0.475,1.80072791230196e-05,2.7785723476233e-05,1.17688768077975e-05,3.49237786925994e-05,5.26778206526522e-05,7.21446160656823e-06
0.477,1.81955693384352e-05,2.63486583618821e-05,1.07674083041494e-05,3.45896086284864e-05,4.97243226581889e-05,6.09935948694119e-06
0.479,1.82196534792457e-05,2.49193647163101e-05,1.00698773707844e-05,3.41312111064508e-05,4.70098703412345e-05,5.3397259009508e-06
0.481,1.80096180510481e-05,2.34865275014588e-05,9.6273055832268e-06,3.35014744139471e-05,4.45185611197832e-05,4.88504823867812e-06
0.483,1.75198848336647e-05,2.20479875444524e-05,9.37691775307007e-06,3.26689272040969e-05,4.22240236786318e-05,4.66173501248013e-06
0.485,1.67292108811427e-05,2.0610741537597e-05,9.24214192797718e-06,3.16177384956881e-05,4.00894179693794e-05,4.57311585698964e-06
0.487,1.56499350238055e-05,1.9190942729998e-05,9.14390593869614e-06,3.03528040357267e-05,3.8073713542338e-05,4.51562528664005e-06
0.489,1.43650846506734e-05,1.78104709362029e-05,9.06229392061286e-06,2.89193129750661e-05,3.6167006981035e-05,4.46837606243527e-06
0.491,1.29679476225773e-05,1.6491588156759e-05,8.98811169096524e-06,2.73681925090134e-05,3.43652370036916e-05,4.42570308299875e-06
0.493,1.1551811800348e-05,1.52565563922134e-05,8.91216506699119e-06,2.57503698328757e-05,3.26643423285294e-05,4.38194124695391e-06
0.495,1.02099650448161e-05,1.41276376431137e-05,8.82525986592861e-06,2.411677214196e-05,3.10602616737695e-05,4.3314254529242e-06
0.497,9.02610179420777e-06,1.31233679627519e-05,8.71631302073453e-06,2.25074160562239e-05,2.95486818153594e-05,4.26673527443742e-06
0.499,8.01948538680348e-06,1.2238354132417e-05,8.56523600552953e-06,2.08991406637891e-05,2.81237040710802e-05,4.17183445078529e-06
0.501,7.18222762947024e-06,1.14594555933773e-05,8.35600035209994e-06,1.92637162736519e-05,2.67789892048834e-05,4.03382813791585e-06
0.503,6.48811882423112e-06,1.07693355509723e-05,8.07878518382859e-06,1.75790089821726e-05,2.55080011686621e-05,3.84493113534438e-06
0.505,5.89262776826528e-06,1.01464609746125e-05,7.72997721569475e-06,1.58289806730757e-05,2.43040071022516e-05,3.60246788615337e-06
0.507,5.34249517651276e-06,9.56882854503403e-06,7.31405963855506e-06,1.40145995927993e-05,2.31603292757028e-05,3.31062780208822e-06
0.509,4.8305713590151e-06,9.0341679790479e-06,6.85072869369908e-06,1.22061073069815e-05,2.20716786051747e-05,2.98732577269761e-06
0.511,4.35853665238348e-06,8.54376009755622e-06,6.3618281563471e-06,1.04849099477501e-05,2.10330097485979e-05,2.65244491444116e-06
0.513,3.92807139322908e-06,8.09888572146111e-06,5.86920180171939e-06,8.93241364723305e-06,2.00392773639029e-05,2.32586834377849e-06
0.515,3.54085591816309e-06,7.70082567166471e-06,5.39469340503623e-06,7.63002453755804e-06,1.90854361090205e-05,2.02747917716923e-06
0.517,3.19759037829892e-06,7.35047298948581e-06,4.95814820289876e-06,6.64634362680315e-06,1.81670676475143e-05,1.77503867916871e-06
0.519,2.89310139673475e-06,7.04583322656377e-06,4.56565274302742e-06,5.96650662511367e-06,1.72834292995052e-05,1.57190148905439e-06
0.521,2.62125479488713e-06,6.78309096827406e-06,4.21677819954447e-06,5.54588914818697e-06,1.64341846489072e-05,1.41501852546604e-06
0.523,2.37593662076339e-06,6.55693530084727e-06,3.90638252746355e-06,5.32217466869634e-06,1.56187669403226e-05,1.29687267010425e-06
0.525,2.15105314896159e-06,6.36055981136908e-06,3.6246104626897e-06,5.21535451629094e-06,1.48363790790421e-05,1.20547876773045e-06
0.527,1.94151106616833e-06,6.18605036736363e-06,3.35889206063857e-06,5.14053300164559e-06,1.40853666254119e-05,1.12650547807115e-06
0.529,1.7481108136762e-06,6.02688482688959e-06,3.10570284649783e-06,5.07858759034375e-06,1.33601691439092e-05,1.05556004919156e-06
0.531,1.57263386105017e-06,5.8768665151246e-06,2.86332049994481e-06,5.02246369939263e-06,1.26545895959069e-05,9.90185412855383e-07
0.533,1.4168616778552e-06,5.72979875724632e-06,2.63002270065685e-06,4.96510674579948e-06,1.19624309427778e-05,9.27924500826336e-07
0.535,1.28257573365628e-06,5.57948487843239e-06,2.40408712831126e-06,4.89946214657152e-06,1.1277496145895e-05,8.66320244868116e-07
0.537,1.17091279149993e-06,5.42021285651993e-06,2.18314130559183e-06,4.81691325466827e-06,1.059158987026e-05,8.02800581547353e-07
0.539,1.07906780716773e-06,5.24966856113966e-06,1.96175782402018e-06,4.70137728262348e-06,9.88738659599317e-06,7.34600182476435e-07
0.541,1.00340302241742e-06,5.0672746750537e-06,1.7360211457222e-06,4.54008089101125e-06,9.15287035650361e-06,6.60108084431659e-07
0.543,9.4008449726195e-07,4.87376048325575e-06,1.50427176162146e-06,4.3253340573671e-06,8.38365076745414e-06,5.79037874131211e-07
0.545,8.85082109969482e-07,4.67116187297107e-06,1.26710619143926e-06,4.05453007618799e-06,7.58296302676139e-06,4.92427688235175e-07
0.547,8.3481426358185e-07,4.46233668099702e-06,1.0280271406881e-06,3.73170762298003e-06,6.76366621096687e-06,4.02755208542601e-07
0.549,7.89444986661054e-07,4.24805145456893e-06,7.95848274840364e-07,3.37345483063651e-06,5.95537516374733e-06,3.14015931748673e-07
0.551,7.49774840048168e-07,4.0286425300223e-06,5.80127417561867e-07,2.99813370097186e-06,5.19002075774454e-06,2.30375539326562e-07
0.553,7.16604384584267e-07,3.80444624369265e-06,3.9042239251843e-07,2.62410623580047e-06,4.49953386560029e-06,1.5599971274944e-07
0.555,6.90734181110425e-07,3.57579893191548e-06,2.36291023375874e-07,2.26973443693675e-06,3.91584535995633e-06,9.50541334904797e-08
0.557,6.74128379823999e-07,3.34185549674162e-06,1.25525743578617e-07,1.95101514116202e-06,3.46587953189266e-06,5.22744420556446e-08
0.559,6.74791568197084e-07,3.09572508709714e-06,5.46097741727036e-08,1.66881239564034e-06,3.14379439405914e-06,3.47044260608182e-08
0.561,6.99486892630503e-07,2.83200048533637e-06,1.64289421373044e-08,1.4192182617662e-06,2.9317729166138e-06,4.71170584883107e-08
0.563,7.52467902557197e-07,2.54805541403582e-06,1.95741826501322e-09,1.19581333581777e-06,2.80472663222249e-06,9.13210267555291e-08
0.565,8.35478550442224e-07,2.2440445359942e-06,2.57717161846267e-10,9.89666748956894e-07,2.73029563605889e-06,1.66160732714976e-07
0.567,9.46589602426481e-07,1.92408488851709e-06,2.46087468643477e-10,7.91701332262182e-07,2.67385516736624e-06,2.66946333621459e-07
0.569,1.07532179040824e-06,1.60112020225701e-06,2.36334038043314e-10,6.05461241313161e-07,2.62627530632575e-06,3.83715554054962e-07
0.571,1.20992769038917e-06,1.28939151466041e-06,2.27999602978776e-10,4.36751152342614e-07,2.58312973811822e-06,5.05812647664139e-07
0.573,1.33865987837093e-06,1.00313986317376e-06,2.20626896382864e-10,2.91375741583323e-07,2.53999214792449e-06,6.22581868097643e-07
0.575,1.44977093035519e-06,7.56606285243511e-07,2.13758651188577e-10,1.75139685268071e-07,2.49243622092534e-06,7.23367469004129e-07
0.577,1.53066474866614e-06,5.61826446855367e-07,2.06972111355077e-10,9.2587249893729e-08,2.4351671238486e-06,7.9877096513618e-07
0.579,1.56600283267302e-06,4.16566065387571e-07,2.0008744370974e-10,4.02648186696993e-08,2.3589987868964e-06,8.47767179912077e-07
0.581,1.54560264134847e-06,3.13733536048085e-07,1.93050959923742e-10,1.23456126187708e-08,2.25724963364271e-06,8.72708649739423e-07
0.583,1.46554733795816e-06,2.43470001130589e-07,1.85904589564917e-10,1.8417197716963e-09,2.12675775217439e-06,8.78160556471443e-07
0.585,1.32818579006085e-06,1.93149350014482e-07,1.78785880097761e-10,6.04095167192331e-10,1.96788089509119e-06,8.70900727406987e-07
0.587,1.1429812431858e-06,1.49583590625645e-07,1.71893485857272e-10,5.82970587848061e-10,1.78536499795871e-06,8.58662374186598e-07
0.589,9.28405050110307e-07,1.11087426583128e-07,1.65278756206889e-10,5.6532811168809e-10,1.59136689738113e-06,8.43018045230749e-07
0.591,7.04038308301329e-07,7.80656307619841e-08,1.5896251356292e-10,5.50179011312117e-10,1.39905860110366e-06,8.24375221416213e-07
0.593,4.89462115225834e-07,5.09229760372656e-08,1.52965580341671e-10,5.36534559319842e-10,1.22161211687151e-06,8.03141383619765e-07
0.595,3.04257568350786e-07,3.00642352840257e-08,1.4730877895945e-10,5.23406028310962e-10,1.0721994524299e-06,7.79724012718178e-07
0.597,1.66102902178453e-07,1.71588353504586e-08,1.42011714533098e-10,5.09825117471498e-10,9.62534185754461e-07,7.53783880083016e-07
0.599,7.94018146216361e-08,2.05282721287515e-08,1.3708104507647e-10,4.95081388390707e-10,8.94312198524809e-07,7.20988478886527e-07
0.601,4.19085570252003e-08,4.73670665640485e-08,1.32507789521433e-10,4.78830603284372e-10,8.64532753027942e-07,6.77503094255181e-07
0.603,4.642442393063e-08,1.02374126815215e-07,1.28267917983304e-10,4.61089332062407e-10,8.66816131074647e-07,6.20791621533982e-07
0.605,8.07977530760295e-08,1.87752748254836e-07,1.24322351760857e-10,4.42234952328854e-10,8.91403633999491e-07,5.49616566286471e-07
0.607,1.29826788360823e-07,3.01945959496079e-07,1.20618180635778e-10,4.22985222795561e-10,9.26616012430401e-07,4.64785753799937e-07
0.609,1.86631353470517e-07,4.34249107321836e-07,1.17100392676197e-10,4.04160847465272e-10,9.67412732815111e-07,3.72398897779519e-07
0.611,2.46027761855179e-07,5.72588900675764e-07,1.13714566215685e-10,3.8657713740833e-10,1.01007090051776e-06,2.79356530194673e-07
0.613,3.02832326964873e-07,7.0489204850152e-07,1.10406279587811e-10,3.71049403695078e-10,1.05086762090247e-06,1.92559183014854e-07
0.615,3.51861362249666e-07,8.19085259742763e-07,1.07121111126146e-10,3.5839295739586e-10,1.08607999933338e-06,1.18907388209518e-07
0.617,3.87974190662603e-07,9.03195695466947e-07,1.03802256202335e-10,8.57643675654189e-10,1.111282624687e-06,6.52994495241374e-08
0.619,4.07065851108597e-07,9.47664304612611e-07,1.00389449964513e-10,5.11156149296648e-09,1.11882658246198e-06,3.75075453147605e-08
0.621,4.07061742604647e-07,9.47660791347727e-07,9.68477405549983e-11,1.60645952655711e-08,1.10289451918051e-06,3.84579158193553e-08
0.623,3.87961021325079e-07,9.03184393515707e-07,9.31710762442203e-11,3.58195956121436e-08,1.06031333615899e-06,6.810945182118e-08
0.625,3.51836600601546e-07,8.19063882635408e-07,8.9382305430722e-11,6.56378149137962e-08,9.90554189508108e-07,1.23453694648783e-07
0.627,3.02792141420051e-07,7.04857111777331e-07,8.55355596030839e-11,1.05430686748005e-07,8.96435006620383e-07,1.98517064399988e-07
0.629,2.45969345972053e-07,5.72537679816335e-07,8.17173306015089e-11,1.51534322397331e-07,7.86641473060461e-07,2.85484757107332e-07
0.631,1.86553313494257e-07,4.34179964073293e-07,7.801769740013e-11,1.99741545985029e-07,6.70671968163696e-07,3.76420557466721e-07
0.633,1.29729143223367e-07,3.01858341869077e-07,7.45267389730801e-11,2.45845181634355e-07,5.58024871265442e-07,4.63388250174065e-07
0.635,8.0681934396086e-08,1.87647190524559e-07,7.13345342944919e-11,2.85638053468564e-07,4.58198561701055e-07,5.3845161992527e-07
0.637,4.39270969697886e-08,1.02061335041758e-07,6.85221996801272e-11,3.1494786881244e-07,3.79526560911079e-07,5.93740439770021e-07
0.639,1.95730054119787e-08,4.5352708213192e-08,6.61066678498012e-11,3.30442804104334e-07,3.22646651194786e-07,6.22970923682077e-07
0.641,6.06448983087506e-09,1.38994348662148e-08,6.40693115481209e-11,3.30438908739828e-07,2.85226022427109e-07,6.22967690481494e-07
0.643,8.09314164308191e-10,1.66476437115547e-09,6.23637497977766e-11,3.14935351859579e-07,2.6304761975652e-07,5.93730054458784e-07
0.645,1.78176179720061e-10,1.97070641320664e-10,6.09158478995419e-11,2.85614422349322e-07,2.50010143605025e-07,5.38432025374914e-07
0.647,1.74396753493477e-10,1.89404451846699e-10,5.96326800906448e-11,2.45806645638342e-07,2.39292907562977e-07,4.6335632010753e-07
0.649,1.71266081493667e-10,1.82833330347245e-10,5.84577504823432e-11,1.9968519778743e-07,2.29886719635539e-07,3.7637391008066e-07
0.651,1.68552548482206e-10,1.77357312579415e-10,5.73423694391862e-11,1.51458501645231e-07,2.21868735525749e-07,2.85422057342489e-07
0.653,1.66024539220672e-10,1.72976434300322e-10,5.6237847325723e-11,1.05334980060387e-07,2.15316110936642e-07,1.98438023941203e-07
0.655,1.6345043847064e-10,1.6969073126708e-10,5.50954945065027e-11,6.55230558815415e-08,2.10306001571257e-07,1.23359071924989e-07
0.657,1.60613148648278e-10,3.58499106136046e-10,5.38601125447048e-11,3.56876370965951e-08,2.06998544752425e-07,6.70972908837174e-08
0.659,1.57404931665596e-10,1.95782564330991e-09,5.24508225054596e-11,1.5916890682802e-08,2.05966149536544e-07,2.98184252397352e-08
0.661,1.53789437319276e-10,6.07408613276563e-09,5.08144103340702e-11,4.94880292750095e-09,2.07645405082046e-07,9.14169811202501e-09
0.663,1.49789658254785e-10,1.34975149787498e-08,4.89333214696235e-11,6.79621861501825e-10,2.12244585920134e-07,1.09883817255949e-09
0.665,1.4548792996637e-10,2.47021651997788e-08,4.68256608449897e-11,1.63857259085632e-10,2.19743651954783e-07,1.34079646302121e-10
0.667,1.41011413142471e-10,3.96549095617394e-08,4.45517016881924e-11,1.57795498746016e-10,2.29811266842941e-07,1.29334769522961e-10
0.669,1.36437251824465e-10,5.69790142630416e-08,4.22330572190881e-11,1.52725713095232e-10,2.41475507880762e-07,1.25366499004974e-10
0.671,1.31830545017842e-10,7.5093572410791e-08,3.99993352711438e-11,1.48379468131574e-10,2.53671957635138e-07,1.21964647887855e-10
0.673,1.27256391728087e-10,9.2417677112093e-08,3.79801436778265e-11,1.44488329853335e-10,2.65336198672959e-07,1.18919029311299e-10
0.675,1.22779890960689e-10,1.07370421474053e-07,3.63050902726033e-11,1.40783864258808e-10,2.75403813561117e-07,1.16019456414999e-10
0.677,1.18454265846937e-10,1.18383981513832e-07,1.26302644036378e-10,1.37017662603955e-10,2.82803048101005e-07,1.13072916641879e-10
0.679,1.14261892540618e-10,1.2420621686012e-07,8.898658162552e-10,1.33084071310391e-10,2.86565207744124e-07,1.1000572761023e-10
0.681,1.10174314672052e-10,1.24204212438078e-07,2.85536888321529e-09,1.28955226863178e-10,2.86090132908785e-07,1.06802996818021e-10
0.683,1.06164164585368e-10,1.18377549576076e-07,6.40017645565792e-09,1.24663542066455e-10,2.81169877994843e-07,1.03493256712564e-10
0.685,1.02205163338502e-10,1.07358306005698e-07,1.17506434787794e-08,1.20301706043434e-10,2.71988711383692e-07,1.00148464690511e-10
0.687,9.82839965773909e-11,9.23979729516852e-08,1.88909163710838e-08,1.16002658978736e-10,2.59130452203764e-07,9.68668287946267e-11
0.689,9.44592856392875e-11,7.50648544304604e-08,2.7163567343225e-08,1.11816862210403e-10,2.43468073914929e-07,9.36706518416499e-11
0.691,9.08015730987144e-11,5.69405255651918e-08,3.58136776753117e-08,1.07777263332104e-10,2.25898228991782e-07,9.05668717179797e-11
0.693,8.73814015301946e-11,3.96065614790474e-08,4.40863286474528e-08,1.03916809937508e-10,2.07317569908919e-07,8.75624263100154e-11
0.695,8.42693135082514e-11,2.46445372951955e-08,5.1226601539757e-08,1.00268449620284e-10,1.88622749140937e-07,8.46642535041566e-11
0.697,8.1528442899015e-11,1.34317716520872e-08,5.64858526596757e-08,9.68627948276925e-11,1.70564280554865e-07,8.187915842487e-11
0.699,7.91685411856981e-11,6.00141746338301e-09,5.92663337215369e-08,9.37112255215921e-11,1.53012697041104e-07,7.92114247063861e-11
0.701,7.71691296932392e-11,1.87921373811221e-09,5.92659759764451e-08,9.08094424107847e-11,1.35684344591543e-07,7.6660795095585e-11
0.703,7.5485916059745e-11,2.745613080026e-10,5.64846979896965e-08,8.81392219188747e-11,1.18287170981432e-07,7.42224125563026e-11
0.705,7.40507942364894e-11,8.05228274803211e-11,5.12244056407789e-08,8.56684161842685e-11,1.00520725769381e-07,7.18868202693307e-11
0.707,7.27792531963071e-11,7.80792583870585e-11,4.40827170960296e-08,8.33532882065838e-11,8.22222989049264e-08,6.96400943943488e-11
0.709,7.16163506081182e-11,7.60391100534762e-11,3.58083424291007e-08,8.11554091856419e-11,6.41007630975948e-08,6.74662327982292e-11
0.711,7.05135606122843e-11,7.42866191397253e-11,2.71562994910597e-08,7.90381052891235e-11,4.70107797387848e-08,6.53491744521495e-11
0.713,6.94223573491668e-11,7.27060223059567e-11,1.88816061329741e-08,7.6964702684709e-11,3.18070102198953e-08,6.32728583272875e-11
0.715,6.82942149591273e-11,7.11815562123215e-11,1.17392802059115e-08,7.48985275400788e-11,1.93441159323249e-08,6.1221223394821e-11
0.717,6.70813938922488e-11,6.96054646893286e-11,6.38682643049003e-09,7.28032505411077e-11,1.03299047410896e-08,5.91772685681592e-11
0.719,6.57473230021411e-11,6.7928587444212e-11,2.8400424713961e-09,7.06500735706482e-11,4.52695817373468e-09,5.71217285898741e-11
0.721,6.42727021787519e-11,6.61367397607099e-11,8.72496164598242e-10,6.84245068097084e-11,1.38717988464171e-09,5.50430261495235e-11
0.723,6.26554327658899e-11,6.42438778681045e-11,1.06746617437099e-10,6.61266313401262e-11,1.9152638372509e-10,5.29385870720605e-11
0.725,6.09106175612248e-11,6.22920989412219e-11,1.43442086254062e-11,6.37710991445686e-11,5.00070364320778e-11,5.08148403178341e-11
0.727,5.90697745065653e-11,6.03436339300746e-11,1.33437186974123e-11,6.13867885883379e-11,4.85375901254537e-11,4.86881580403572e-11
0.729,5.71704545940546e-11,5.84302588534936e-11,1.24982554913075e-11,5.90096177405881e-11,4.73129851717957e-11,4.65861796993757e-11
0.731,5.52501392333584e-11,5.65769150993501e-11,1.17820269351891e-11,5.66757672731469e-11,4.62588906341842e-11,4.45378599430456e-11
0.733,5.33463098341425e-11,5.4808544055515e-11,1.11692409571545e-11,5.44214178578419e-11,4.53009755756995e-11,4.25721534195226e-11
0.735,5.14964478060726e-11,5.31500871098594e-11,1.06341054853014e-11,5.22827501665006e-11,4.4364909059422e-11,4.07180147769627e-11
0.737,4.97336530521751e-11,5.16247252129783e-11,1.01518835664338e-11,5.02929261285441e-11,4.33808432757298e-11,3.90002499390412e-11
0.739,4.80625611265278e-11,5.02414925693262e-11,9.7061466357385e-12,4.84629022941545e-11,4.23133025766914e-11,3.74168677354324e-11
0.741,4.64778669532826e-11,4.89985035219555e-11,9.28657530835877e-12,4.67901567743992e-11,4.1150393125203e-11,3.59568605842475e-11
0.743,4.49684646322922e-11,4.78843147539608e-11,8.88812400248133e-12,4.52612532142157e-11,3.99001501452362e-11,3.46041415779464e-11
0.745,4.35174474391106e-11,4.6877925288479e-11,8.51102093933627e-12,4.38518407924115e-11,3.85905379218374e-11,3.33375444833375e-11
0.747,4.2106489331632e-11,4.59505369259655e-11,8.15971302449018e-12,4.25296729640705e-11,3.72649666738303e-11,3.21349724660582e-11
0.749,4.07399277924001e-11,4.50779405530582e-11,7.83561257817068e-12,4.12737940973856e-11,3.59524035194234e-11,3.09960464600961e-11
0.751,3.94262401095859e-11,4.42372892578398e-11,7.53929654369203e-12,4.0065812533534e-11,3.46781628270726e-11,2.99243244853501e-11
0.753,3.81739035713599e-11,4.34057361283928e-11,7.27134186436848e-12,3.88873366136933e-11,3.34675589652332e-11,2.89233645617191e-11
0.755,3.6991395465893e-11,4.25604342527997e-11,7.03232548351428e-12,3.77199746790407e-11,3.23459063023608e-11,2.79967247091022e-11
0.757,3.58857567482647e-11,4.16789481543974e-11,6.82276825850226e-12,3.65463899259288e-11,3.13358983642053e-11,2.7147856518243e-11
0.759,3.48547011523563e-11,4.07444400275961e-11,6.64236247634513e-12,3.53574675405875e-11,3.04417517256222e-11,2.63781859114579e-11
0.761,3.38926936210748e-11,3.9748479987569e-11,6.48948686496214e-12,3.41499848703105e-11,2.96580294990791e-11,2.56854875874194e-11
0.763,3.2992307836927e-11,3.86909823082811e-11,6.36120800637479e-12,3.29257668859281e-11,2.89719564112875e-11,2.50638373288115e-11
0.765,3.21442262220194e-11,3.75802054224893e-11,6.25328033670681e-12,3.16916861818067e-11,2.83634188032035e-11,2.45036120023302e-11
0.767,3.13386762711503e-11,3.64323404864878e-11,6.16020223212559e-12,3.04586081206738e-11,2.78075854727335e-11,2.39915959878387e-11
0.769,3.05733214399155e-11,3.52663251442893e-11,6.07598849326088e-12,2.92342236989161e-11,2.72907637829219e-11,2.35129004176389e-11
0.771,2.98471827144855e-11,3.41010332779352e-11,5.99465533393812e-12,2.80253793753924e-11,2.6801576173446e-11,2.30525887316888e-11
0.773,2.9159281081031e-11,3.29553387694669e-11,5.91021896798275e-12,2.68389216089613e-11,2.63286450839831e-11,2.25957243699462e-11
0.775,2.85086375257225e-11,3.18481155009258e-11,5.81669560922019e-12,2.56816968584817e-11,2.58605929542104e-11,2.21273707723692e-11
0.777,2.78949968471731e-11,3.07964529310309e-11,5.70621339689096e-12,2.45589993245007e-11,2.53872740478896e-11,2.16323168008258e-11
0.779,2.73215592778062e-11,2.98051323138378e-11,5.56182005336726e-12,2.34670360505493e-11,2.4906559134483e-11,2.10962164994127e-11
0.781,2.67899809581075e-11,2.88730573368795e-11,5.37042019363069e-12,2.24010403813613e-11,2.44191494639261e-11,2.0510870552759e-11
0.783,2.62995515196444e-11,2.79948605817416e-11,5.12491318103957e-12,2.13568493759468e-11,2.39274144493424e-11,1.98747800475354e-11
0.785,2.58471940850659e-11,2.71609035240617e-11,4.82419312732891e-12,2.03309038075918e-11,2.34353916670433e-11,1.91931464724531e-11
0.787,2.54267414556598e-11,2.6359060956852e-11,4.47503696719534e-12,1.93218004221701e-11,2.29475550324442e-11,1.8478146296354e-11
0.789,2.50262044899855e-11,2.55852447718406e-11,4.09929680058052e-12,1.83378268368475e-11,2.24620301184474e-11,1.77477912078932e-11
0.791,2.46327716296214e-11,2.48369733213302e-11,3.72096258319336e-12,1.73888480818633e-11,2.19757801806706e-11,1.70206466572334e-11
0.793,2.4233631316146e-11,2.41117649576233e-11,3.36402427074281e-12,1.64847291874564e-11,2.14857684747314e-11,1.63152780945374e-11
0.795,2.38159719911377e-11,2.34071380330226e-11,3.05247181893781e-12,1.56353351838662e-11,2.09889582562474e-11,1.5650250969968e-11
0.797,2.33656762223227e-11,2.27198105199163e-11,2.80722051441263e-12,1.4848079734575e-11,2.04816610379097e-11,1.50424511583392e-11
0.799,2.28637453673778e-11,2.20427357795522e-11,2.6288129327981e-12,1.41158058789809e-11,1.99573472820955e-11,1.44968427120053e-11
0.801,2.2297424105737e-11,2.13707186123689e-11,2.50979831167486e-12,1.34292568739982e-11,1.94115686378852e-11,1.40119967170381e-11
0.803,2.16618345383396e-11,2.0701330934393e-11,2.43759336447514e-12,1.27795428470865e-11,1.88427285070164e-11,1.35815659385343e-11
0.805,2.09599761876305e-11,2.00349117772392e-11,2.39448228048279e-12,1.21581407962513e-11,1.82520820438836e-11,1.31942848206166e-11
0.807,2.02040318714121e-11,1.93753676680243e-11,2.36069139390791e-12,1.15593459567998e-11,1.76443878984654e-11,1.28356490617816e-11
0.809,1.94189430390417e-11,1.87331368605938e-11,2.33168722581568e-12,1.09923910586696e-11,1.70300975237111e-11,1.2498157862011e-11
0.811,1.86312852396251e-11,1.81195732851902e-11,2.30579711117308e-12,1.04689754848275e-11,1.64204329385239e-11,1.21757850665947e-11
0.813,1.78676340222678e-11,1.7546030872056e-11,2.28134838494708e-12,1.00007986182404e-11,1.58266161618074e-11,1.18625045208228e-11
0.815,1.71545649360755e-11,1.70238635514338e-11,2.25666838210465e-12,9.59955984187489e-12,1.52598692124647e-11,1.15522900699852e-11
0.817,1.65162430877939e-11,1.6563454609866e-11,2.23026068667781e-12,9.27501428880835e-12,1.47295849107549e-11,1.12397244691287e-11
0.819,1.59597267468641e-11,1.61676944665987e-11,2.20178135240571e-12,9.02389419890679e-12,1.42338661386584e-11,1.09234157040106e-11
0.821,1.54829063834409e-11,1.58342376619331e-11,2.17130539679107e-12,8.8375186666911e-12,1.37681822275715e-11,1.06035307545781e-11
0.823,1.50766213126256e-11,1.55562880559151e-11,2.13916110484809e-12,8.70358706968499e-12,1.33271631851267e-11,1.02812279932299e-11
0.825,1.47246596944663e-11,1.53225988283352e-11,2.10593002910252e-12,8.606179068415e-12,1.29045996951931e-11,9.95865718481654e-12
0.827,1.44061689763171e-11,1.51184431224287e-11,2.07227074052654e-12,8.52769885630003e-12,1.24952723165209e-11,9.63835057688328e-12
0.829,1.41103522877837e-11,1.49321362684719e-11,2.03794260789673e-12,8.45995380297303e-12,1.21044122223748e-11,9.31980657871668e-12
0.831,1.38285294027042e-11,1.47527787954305e-11,2.00253930373759e-12,8.39654470641495e-12,1.17390448128407e-11,9.00195599786522e-12
0.833,1.35520200949169e-11,1.45694712322704e-11,1.96565450057363e-12,8.33107236460674e-12,1.14061954880045e-11,8.68372964187739e-12
0.835,1.32721441382599e-11,1.43713141079572e-11,1.92688187092935e-12,8.25713757552932e-12,1.1112889647952e-11,8.36405831830166e-12
0.837,1.29804542542922e-11,1.41457083228159e-11,1.88569948170721e-12,8.16707393008055e-12,1.08652697959592e-11,8.04150417803899e-12
0.839,1.2671031464129e-11,1.38726824489168e-11,1.84103176830007e-12,8.04722133011703e-12,1.06631904492503e-11,7.71293351250379e-12
0.841,1.23410790815322e-11,1.35377860077542e-11,1.79204534393662e-12,7.88676577369208e-12,1.0503091681637e-11,7.37616282859299e-12
0.843,1.19908153888824e-11,1.31341030370641e-11,1.73828016110601e-12,7.67918540141192e-12,1.03787719530847e-11,7.03038484760009e-12
0.845,1.1623473637179e-11,1.26622520908242e-11,1.67964951155782e-12,7.42225049643562e-12,1.02813881097125e-11,6.67616850521519e-12
0.847,1.12450690983189e-11,1.21320858678947e-11,1.61655563192408e-12,7.11929069155823e-12,1.02003382806028e-11,6.31582760817248e-12
0.849,1.08621037132616e-11,1.15683639116318e-11,1.5503277296069e-12,6.78392145116891e-12,1.01286669670437e-11,5.95474803708925e-12
0.851,1.04809720989384e-11,1.09978593322096e-11,1.48242617343294e-12,6.43120428601295e-12,1.00601914998893e-11,5.5987416714969e-12
0.853,1.01080688722804e-11,1.04473452398021e-11,1.41431133222884e-12,6.07620070683567e-12,9.98872920999393e-12,5.25362039092677e-12
0.855,9.74978865021887e-12,9.94359474458317e-12,1.34744357482127e-12,5.73397222438236e-12,9.90809742821175e-12,4.92519607491023e-12
0.857,9.4120581671527e-12,9.51060438943936e-12,1.2829855922454e-12,5.4177963256196e-12,9.81070132525763e-12,4.61797593282779e-12
0.859,9.09729782983682e-12,9.15327791186647e-12,1.22035800224511e-12,5.12941351917855e-12,9.68211751090949e-12,4.32878405854858e-12
0.861,8.80567374623234e-12,8.86752378892733e-12,1.1587961724981e-12,4.8666519321055e-12,9.5107127901039e-12,4.05351018957539e-12
0.863,8.53548793776666e-12,8.64276142657637e-12,1.09765278656937e-12,4.62511879634472e-12,9.28923903417541e-12,3.78843047779486e-12
0.865,8.28317833933343e-12,8.46192115965965e-12,1.03639784391117e-12,4.39820044873845e-12,9.01483318085649e-12,3.53020748947748e-12
0.867,8.04378668182485e-12,8.30422081920237e-12,9.74916337654555e-13,4.17884635480558e-12,8.69042939441694e-12,3.27719487542847e-12
0.869,7.81399693724335e-12,8.16148197051198e-12,9.14952650109113e-13,3.96932206329844e-12,8.33017546646148e-12,3.03581581634823e-12
0.871,7.59088328985146e-12,8.02803236822059e-12,8.58553729537907e-13,3.77358460945212e-12,7.94981405983407e-12,2.81381426368738e-12
0.873,7.37151992391167e-12,7.89819976696031e-12,8.07766524204001e-13,3.59559102850175e-12,7.56508783737869e-12,2.61893416889654e-12
0.875,7.15298102368649e-12,7.76631192136326e-12,7.64637982370456e-13,3.43929835568242e-12,7.19173946193932e-12,2.45891948342631e-12
0.877,6.93201402922271e-12,7.62699914775719e-12,7.3089553632575e-13,3.30807446382723e-12,6.84354719626731e-12,2.34002343085668e-12
0.879,6.70417731846928e-12,7.47730045293614e-12,7.06160608419699e-13,3.20128442876166e-12,6.52176248961715e-12,2.25892658017114e-12
0.881,6.46667388888357e-12,7.31607366835893e-12,6.89252324572367e-13,3.11650861727632e-12,6.22378022474555e-12,2.20921314919723e-12
0.883,6.2187638131133e-12,7.14375881293042e-12,6.7848603979408e-13,3.05007986924051e-12,5.94502084989952e-12,2.18279192276909e-12
0.885,5.96176423899662e-12,6.96237809300153e-12,6.71673338185425e-13,2.99708349760226e-12,5.67893037881633e-12,2.16989625272746e-12
0.887,5.69937613377775e-12,6.77523334067357e-12,6.66441548911835e-13,2.95194645079037e-12,5.41894479081618e-12,2.16057478579034e-12
0.889,5.43854660198913e-12,6.58479988502764e-12,6.62020240167666e-13,2.91185094731994e-12,5.16905244420638e-12,2.15277339027879e-12
0.891,5.18663520384522e-12,6.3933164179261e-12,6.57937505667284e-13,2.87451638781969e-12,4.93512382928233e-12,2.14585885267645e-12
0.893,4.95100149956044e-12,6.2030216312313e-12,6.53721439125059e-13,2.83766217291837e-12,4.7230294363394e-12,2.13919795946698e-12
0.895,4.73900504934922e-12,6.0161542168056e-12,6.48900134255358e-13,2.79900770324471e-12,4.53863975567299e-12,2.13215749713403e-12
0.897,4.55716894193516e-12,5.83483310724968e-12,6.42905112092716e-13,2.75643518100493e-12,4.38697150045109e-12,2.12418632019463e-12
0.899,4.4062133374592e-12,5.66020184703777e-12,6.34702647778473e-13,2.70897592919219e-12,4.26725786945034e-12,2.11523930645122e-12
0.901,4.28401811438655e-12,5.49262787151625e-12,6.23454263137862e-13,2.65626442353346e-12,4.1761894412728e-12,2.10538819584582e-12
0.903,4.18637221881559e-12,5.33179372921459e-12,6.08625987158265e-13,2.59839463661445e-12,4.10869452351477e-12,2.09474103521386e-12
0.905,4.10697366447784e-12,5.17669708184537e-12,5.89988355989216e-13,2.53592003787966e-12,4.05793915276681e-12,2.08344217828416e-12
0.907,4.03826600422885e-12,5.02577046356598e-12,5.67712985622231e-13,2.46969079205483e-12,4.01618087174105e-12,2.0715902176456e-12
0.909,3.97640478713997e-12,4.87773690984333e-12,5.4274124510417e-13,2.39986743993754e-12,3.97969846653528e-12,2.05881402949506e-12
0.911,3.91829491159142e-12,4.73141067845531e-12,5.16123763960151e-13,2.32646686645032e-12,3.94555107241606e-12,2.04466193478324e-12
0.913,3.86084127596345e-12,4.58560602717982e-12,4.8891117171529e-13,2.2495059565157e-12,3.91079782464998e-12,2.02868225446087e-12
0.915,3.80094877863629e-12,4.43913721379476e-12,4.62154097894705e-13,2.1690015950562e-12,3.87249785850361e-12,2.01042330947866e-12
0.917,3.73565552240196e-12,4.29018563579544e-12,4.36795253360124e-13,2.08420518264277e-12,3.82742933227243e-12,1.9883545179446e-12
0.919,3.66312233602832e-12,4.13392109622066e-12,4.13062630868736e-13,1.99044438551123e-12,3.77124837872355e-12,1.95521895220528e-12
0.921,3.58246997365288e-12,3.96688809854832e-12,3.90904555530249e-13,1.88399149119162e-12,3.70077106863727e-12,1.90458996396287e-12
0.923,3.49368185476052e-12,3.78772599222675e-12,3.70090136123151e-13,1.76290324527927e-12,3.61431703625575e-12,1.83203309503944e-12
0.925,3.39760406418346e-12,3.59716897267474e-12,3.502092650947e-13,1.62702085143472e-12,3.51170947928296e-12,1.73510607737702e-12
0.927,3.29581214768952e-12,3.39867894156409e-12,3.30780537224323e-13,1.47873545573534e-12,3.39455613585585e-12,1.61443773588029e-12
0.929,3.18962159041799e-12,3.20082424099361e-12,3.1185804906476e-13,1.32614639665888e-12,3.26709033310156e-12,1.47837543133525e-12
0.931,3.08025061748589e-12,3.01289335859342e-12,2.93596348485007e-13,1.17819284945404e-12,3.13388902359592e-12,1.3364284352923e-12
0.933,2.96891745401023e-12,2.84417478199365e-12,2.76149983354058e-13,1.04381398936955e-12,2.99952915991473e-12,1.19810601930182e-12
0.935,2.85684032510801e-12,2.70395699882443e-12,2.59673501540908e-13,9.31948991654125e-13,2.86858769463381e-12,1.07291745491422e-12
0.937,2.74458882859287e-12,2.60002345349779e-12,2.44286588012532e-13,8.50170860168641e-13,2.74488358040008e-12,9.69290948732661e-13
0.939,2.62926226240597e-12,2.53039481029344e-12,2.29898059104631e-13,7.97175139467208e-13,2.62765358150934e-12,8.88414900840549e-13
0.941,2.50838837171815e-12,2.48971469261235e-12,2.16377546246428e-13,7.68552323545756e-13,2.51528909100781e-12,8.28471247792271e-13
0.943,2.38061880556087e-12,2.47067333499225e-12,2.0359017094945e-13,7.58078423787687e-13,2.40609033186794e-12,7.8563281457859e-13
0.945,2.24572911682617e-12,2.46400758310758e-12,1.91396544807525e-13,7.57714968963876e-13,2.29826635698842e-12,7.54063314626649e-13
0.947,2.10526738957006e-12,2.46000593698763e-12,1.79687632398808e-13,7.58975176620513e-13,2.19069304912308e-12,7.26998414747204e-13
0.949,1.96537591158163e-12,2.45676628793076e-12,1.6856075701503e-13,7.60435240998028e-13,2.08673730930308e-12,7.02904476707137e-13
0.951,1.83289242728088e-12,2.45381017925077e-12,1.58147916936702e-13,7.61961924282501e-13,1.99052023973541e-12,6.81245214238745e-13
0.953,1.7146546810878e-12,2.45065915426149e-12,1.4858111044434e-13,7.63421988660015e-13,1.90616294262707e-12,6.61484341074325e-13
0.955,1.61750041742238e-12,2.44683475627673e-12,1.39992335818456e-13,7.64682196316652e-13,1.83778652018506e-12,6.43085570946171e-13
0.957,1.54754851932052e-12,2.44147660324824e-12,1.32495553156177e-13,7.65455707594915e-13,1.78891201643579e-12,6.25499839347734e-13
0.959,1.50582185894017e-12,2.4316742265252e-12,1.26076950484752e-13,7.64621659548294e-13,1.75904103796724e-12,6.08185277047186e-13
0.961,1.49062384936745e-12,2.41475231077327e-12,1.20654734503636e-13,7.61129422805261e-13,1.74600412961328e-12,5.90801557493788e-13
0.963,1.49817032349258e-12,2.38867944884435e-12,1.1609499732681e-13,7.54161935387561e-13,1.7465142672615e-12,5.73231993357605e-13
0.965,1.52258953400989e-12,2.35206814177665e-12,1.12211716482784e-13,7.43135702710221e-13,1.75616685785316e-12,5.55583536529506e-13
0.967,1.55664101480188e-12,2.3045567241567e-12,1.08784793097983e-13,7.27854399425126e-13,1.77003979756385e-12,5.38199556360009e-13
0.969,1.59609273043313e-12,2.24847752535986e-12,1.05669785783239e-13,7.09189290866447e-13,1.78611285106126e-12,5.21639866145714e-13
0.971,1.63734452434414e-12,2.18657162963135e-12,1.02738119891706e-13,6.88174976186656e-13,1.8029192758209e-12,5.06486375722933e-13
0.973,1.67679623997539e-12,2.12158012121634e-12,9.98612207765407e-14,6.65846054538226e-13,1.81899232931831e-12,4.93320994927981e-13
0.975,1.71084772076738e-12,2.05624408436004e-12,9.69105137908999e-14,6.43237125073629e-13,1.83286526902899e-12,4.82725633597171e-13
0.977,1.73591061891499e-12,1.99306467213113e-12,9.37675040169395e-14,6.21292012044781e-13,1.84251952385919e-12,4.75165164836427e-13
0.979,1.74882995408477e-12,1.93289789555112e-12,9.03841751270734e-14,6.00332370864574e-13,1.84294306603481e-12,4.70368596973414e-13
0.981,1.74738898178033e-12,1.87583452727337e-12,8.67481466309234e-14,5.80390976820843e-13,1.82938346575874e-12,4.67861921482477e-13
0.983,1.73033766402632e-12,1.82141719331651e-12,8.28737052814586e-14,5.61293886706289e-13,1.7979349991952e-12,4.67081411448808e-13
0.985,1.69739266936845e-12,1.76864037306438e-12,7.88018050749952e-14,5.42660438818484e-13,1.74553864846972e-12,4.67373621568456e-13
0.987,1.64922556411907e-12,1.71619033044263e-12,7.45899875221964e-14,5.23994027860422e-13,1.67053393023845e-12,4.68112424878706e-13
0.989,1.58704125363993e-12,1.66385032478932e-12,7.02519827868152e-14,5.0521349887899e-13,1.57510052379918e-12,4.69317840805955e-13
0.991,1.51207311397676e-12,1.6116207071759e-12,6.57925524387438e-14,4.86319858550999e-13,1.46200521643404e-12,4.71123187240776e-13
0.993,1.42555452117529e-12,1.55950182867383e-12,6.12164580478745e-14,4.67314113553264e-13,1.33401479542516e-12,4.73661782073739e-13
0.995,1.32871885128125e-12,1.50749404035457e-12,5.65284611840993e-14,4.48197270562596e-13,1.19389604805468e-12,4.77066943195416e-13
0.997,1.22803303034111e-12,1.45552316507242e-12,5.1801576306058e-14,4.2904305934868e-13,1.04881226280296e-12,4.80716520449807e-13
0.999,1.11564673335376e-12,1.40370099515312e-12,4.69334240806293e-14,4.09742395272208e-13,8.9216868787266e-13,4.85743715906769e-13

